Compositionality of planar perfect matchings

We exhibit a strong connection between the matchgate formalism introduced by Valiant and the ZW-calculus of Coecke and Kissinger. This connection provides a natural compositional framework for matchgate theory as well as a direct combinatorial interpretation of the diagrams of ZW-calculus through the perfect matchings of their underlying graphs. We identify a precise fragment of ZW-calculus, the planar W-calculus, that we prove to be complete and universal for matchgates, that are linear maps satisfying the matchgate identities. Computing scalars of the planar W-calculus corresponds to counting perfect matchings of planar graphs, and so can be carried in polynomial time using the FKT algorithm, making the planar W-calculus an efficiently simulable fragment of the ZW-calculus, in a similar way that the Clifford fragment is for ZX-calculus. This work opens new directions for the investigation of the combinatorial properties of ZW-calculus as well as the study of perfect matching counting through compositional diagrammatical technics.

==> figures/0-edge-is-no-edge/0-edge-is-no-edge_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (36)  at (-0.5, 0.0) {};
		\node [style=dot] (37)  at (0.5, 0.0) {};
		\node [style=none] (38)  at (0.5, -0.5) {};
		\node [style=none] (40)  at (0.75, 0.5) {};
		\node [style=none] (41)  at (1.0, 0.25) {};
		\node [style=none] (42)  at (-0.875, 0.375) {\rotatebox{45}{...}};
		\node [style=none] (43)  at (-0.75, 0.5) {};
		\node [style=none] (44)  at (-1.0, 0.25) {};
		\node [style=none] (45)  at (0.875, 0.375) {\rotatebox{-45}{...}};
		\node [style=none] (46)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (43.center);
		\draw (36) to (46.center);
		\draw (37) to (41.center);
		\draw (38.center) to (37);
		\draw (40.center) to (37);
		\draw (44.center) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/0-edge-is-no-edge/0-edge-is-no-edge_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (25)  at (-0.5, 0.0) {};
		\node [style=dot] (26)  at (0.5, 0.0) {};
		\node [style=none] (27)  at (0.5, -0.5) {};
		\node [style=none] (29)  at (0.75, 0.5) {};
		\node [style=none] (30)  at (1.0, 0.25) {};
		\node [style=none] (31)  at (-0.875, 0.375) {\rotatebox{45}{...}};
		\node [style=none] (32)  at (-0.75, 0.5) {};
		\node [style=none] (33)  at (-1.0, 0.25) {};
		\node [style=none] (34)  at (0.875, 0.375) {\rotatebox{-45}{...}};
		\node [style=none] (35)  at (-0.5, -0.5) {};
		\node [style=dot] (47)  at (-0.25, 0.25) {};
		\node [style=dot] (48)  at (-0.25, 0.5) {};
		\node [style=dot] (49)  at (0.25, 0.25) {};
		\node [style=dot] (50)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (32.center);
		\draw (25) to (35.center);
		\draw (26) to (30.center);
		\draw (26) to (49);
		\draw (27.center) to (26);
		\draw (29.center) to (26);
		\draw (33.center) to (25);
		\draw (47) to (25);
		\draw (48) to (47);
		\draw (49) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/0-edge-is-no-edge/0-edge-is-no-edge_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (-0.5, 0.0) {};
		\node [style=dot] (14)  at (0.5, 0.0) {};
		\node [style=none] (15)  at (0.5, -0.5) {};
		\node [style=white phase dot] (16)  at (0.0, 0.5) {$0$};
		\node [style=none] (17)  at (0.75, 0.5) {};
		\node [style=none] (18)  at (1.0, 0.25) {};
		\node [style=none] (19)  at (-0.875, 0.375) {\rotatebox{45}{...}};
		\node [style=none] (20)  at (-0.75, 0.5) {};
		\node [style=none] (21)  at (-1.0, 0.25) {};
		\node [style=none] (22)  at (0.875, 0.375) {\rotatebox{-45}{...}};
		\node [style=none] (23)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (13) to (16);
		\draw (13) to (20.center);
		\draw (13) to (23.center);
		\draw (14) to (18.center);
		\draw (15.center) to (14);
		\draw [bend left] (16) to (14);
		\draw (17.center) to (14);
		\draw (21.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/0-edge-prf/0-edge-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$0$};
		\node [style=none] (1)  at (0.0, 0.7) {};
		\node [style=none] (2)  at (0.0, -0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/WGS-X-vertex-removal/WGS-X-vertex-removal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.0, -0.062) {};
		\node [style=none] (1)  at (1.0, -0.062) {};
		\node [style=none] (2)  at (-0.75, -0.062) {};
		\node [style=none] (3)  at (0.75, -0.062) {};
		\node [style=none] (4)  at (0.0, 0.688) {};
		\node [style=dot] (5)  at (-0.75, -0.688) {};
		\node [style=none] (6)  at (0.75, -0.688) {};
		\node [style=none] (7)  at (0.0, 0.188) {$D$};
		\node [style=none] (8)  at (0.5, -0.562) {...};
		\node [style=dot] (9)  at (-0.75, -0.312) {};
		\node [style=none, anchor=west] (10)  at (-0.95, -0.312) {$(~)^{{b_1\oplus1}}$};
		\node [style=none] (11)  at (0.25, -0.062) {};
		\node [style=none] (12)  at (0.25, -0.688) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (4.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (5) to (2.center);
		\draw (6.center) to (3.center);
		\draw (12.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/WGS-X-vertex-removal/WGS-X-vertex-removal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (14)  at (-0.75, 0.375) {};
		\node [style=dot] (15)  at (-0.25, 0.375) {};
		\node [style=dot] (16)  at (-0.25, 0.125) {};
		\node [style=none] (17)  at (-0.25, 0.125) {$(~)$};
		\node [style=none] (18)  at (-0.25, -0.375) {};
		\node [style=dot] (19)  at (0.75, 0.375) {};
		\node [style=dot] (20)  at (0.75, 0.125) {};
		\node [style=none] (21)  at (0.75, 0.125) {$(~)$};
		\node [style=none] (22)  at (0.75, -0.375) {};
		\node [style=none] (23)  at (0.25, 0.125) {...};
		\node [style=dot] (24)  at (-0.75, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (24);
		\draw [style=dotted, bend left=45, looseness=1.25] (14) to (15);
		\draw [style=dotted, bend left=60, looseness=1.25] (14) to (19);
		\draw [style=dotted, bend left=60, looseness=1.25] (15) to (19);
		\draw (18.center) to (15);
		\draw (22.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/WGS-X-vertex-removal/WGS-X-vertex-removal_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (26)  at (-1.0, 0.375) {};
		\node [style=dot] (28)  at (0.0, 0.125) {};
		\node [style=none] (29)  at (0.0, 0.125) {$(~)$};
		\node [style=none] (30)  at (0.0, -0.375) {};
		\node [style=dot] (31)  at (1.0, 0.375) {};
		\node [style=dot] (32)  at (1.0, 0.125) {};
		\node [style=none] (33)  at (1.0, 0.125) {$(~)$};
		\node [style=none] (34)  at (1.0, -0.375) {};
		\node [style=none] (35)  at (0.5, 0.125) {...};
		\node [style=dot] (36)  at (-1.0, 0.125) {};
		\node [style=dot] (37)  at (-0.5, 0.375) {};
		\node [style=dot] (38)  at (0.0, 0.375) {};
		\node [style=dot] (39)  at (-0.5, 0.125) {};
		\node [style=none] (40)  at (-0.75, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (36);
		\draw [style=dotted, bend left=60, looseness=1.25] (26) to (31);
		\draw (30.center) to (38);
		\draw (34.center) to (31);
		\draw (37) to (39);
		\draw [style=dotted, bend left=45, looseness=1.25] (37) to (38);
		\draw [style=dotted, bend left=60, looseness=1.25] (38) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/WGS-X-vertex-removal/WGS-X-vertex-removal_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (43)  at (-0.5, 0.125) {};
		\node [style=none] (44)  at (-0.5, 0.125) {$(~)$};
		\node [style=none] (45)  at (-0.5, -0.375) {};
		\node [style=dot] (46)  at (0.5, 0.375) {};
		\node [style=dot] (47)  at (0.5, 0.125) {};
		\node [style=none] (48)  at (0.5, 0.125) {$(~)$};
		\node [style=none] (49)  at (0.5, -0.375) {};
		\node [style=none] (50)  at (0.0, 0.125) {...};
		\node [style=dot] (53)  at (-0.5, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (53);
		\draw (49.center) to (46);
		\draw [style=dotted, bend left=60, looseness=1.25] (53) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/X.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
		\node [style=dot] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ax-0-edge/ax-0-edge_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$0$};
		\node [style=none] (1)  at (0.0, 0.7) {};
		\node [style=none] (2)  at (0.0, -0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-0-edge/ax-0-edge_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, 0.7) {};
		\node [style=none] (5)  at (0.0, -0.7) {};
		\node [style=dot] (6)  at (0.0, 0.2) {};
		\node [style=dot] (7)  at (0.0, 0.45) {};
		\node [style=dot] (8)  at (0.0, -0.2) {};
		\node [style=dot] (9)  at (0.0, -0.45) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (4.center);
		\draw (8) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-bialgebra/ax-W-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.5, -0.875) {};
		\node [style=none] (2)  at (-0.5, -0.875) {};
		\node [style=none] (3)  at (-0.5, 0.875) {};
		\node [style=dot] (4)  at (0.0, -0.25) {};
		\node [style=none] (5)  at (0.5, 0.875) {};
		\node [style=none] (21)  at (-0.25, 0.875) {};
		\node [style=none] (22)  at (0.0, -0.75) {...};
		\node [style=none] (23)  at (0.125, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=135, looseness=0.75] (0) to (3.center);
		\draw [in=-90, out=45, looseness=0.75] (0) to (5.center);
		\draw (0) to (4);
		\draw [in=90, out=-135, looseness=0.75] (4) to (2.center);
		\draw [in=90, out=-45, looseness=0.75] (4) to (1.center);
		\draw [in=120, out=-90] (21.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-bialgebra/ax-W-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (-0.375, 0.375) {};
		\node [style=dot] (7)  at (-0.375, 0.625) {};
		\node [style=none] (8)  at (-0.375, 0.875) {};
		\node [style=dot] (9)  at (0.375, 0.375) {};
		\node [style=dot] (10)  at (0.375, 0.625) {};
		\node [style=none] (11)  at (0.375, 0.875) {};
		\node [style=dot] (12)  at (-0.375, -0.375) {};
		\node [style=dot] (13)  at (-0.375, -0.625) {};
		\node [style=none] (14)  at (-0.375, -0.875) {};
		\node [style=dot] (15)  at (0.375, -0.375) {};
		\node [style=dot] (16)  at (0.375, -0.625) {};
		\node [style=none] (17)  at (0.375, -0.875) {};
		\node [style=fswap] (20)  at (0.0, 0.0) {};
		\node [style=dot] (24)  at (-0.125, 0.375) {};
		\node [style=dot] (25)  at (-0.125, 0.625) {};
		\node [style=none] (26)  at (-0.125, 0.875) {};
		\node [style=fswap] (27)  at (0.075, 0.1) {};
		\node [style=fswap] (28)  at (-0.2, 0.175) {};
		\node [style=none] (29)  at (0.125, 0.5) {...};
		\node [style=none] (30)  at (0.0, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (6) to (12);
		\draw (8.center) to (6);
		\draw [bend left] (9) to (15);
		\draw (11.center) to (9);
		\draw (12) to (9);
		\draw (12) to (24);
		\draw (14.center) to (12);
		\draw (15) to (6);
		\draw (17.center) to (15);
		\draw (24) to (15);
		\draw (26.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-binary/ax-W-binary_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.2) {};
		\node [style=dot] (1)  at (0.0, -0.2) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-binary/ax-W-binary_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=none] (5)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-loop/ax-W-loop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.188) {};
		\node [style=none] (1)  at (-0.25, -0.188) {};
		\node [style=none] (5)  at (0.25, -0.188) {};
		\node [style=none] (7)  at (0.0, -0.112) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (0) to ();
		\draw [bend left] (1.center) to (0);
		\draw [bend right] (5.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-loop/ax-W-loop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (0.0, 0.188) {};
		\node [style=none] (4)  at (-0.25, -0.188) {};
		\node [style=none] (6)  at (0.25, -0.188) {};
		\node [style=none] (8)  at (0.0, -0.112) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (4.center) to (3);
		\draw [bend right] (6.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-spider/ax-W-spider_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.25) {};
		\node [style=dot] (1)  at (0.0, -0.25) {};
		\node [style=dot] (2)  at (0.0, 0.0) {};
		\node [style=none] (4)  at (-0.25, 0.625) {};
		\node [style=none] (5)  at (0.25, 0.625) {};
		\node [style=none] (6)  at (-0.25, -0.625) {};
		\node [style=none] (7)  at (0.25, -0.625) {};
		\node [style=none] (8)  at (0.0, -0.55) {...};
		\node [style=none] (9)  at (0.0, 0.55) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (0) to (4.center);
		\draw (0) to (2);
		\draw [bend left] (1) to (7.center);
		\draw (2) to (1);
		\draw [bend left] (5.center) to (0);
		\draw [bend left] (6.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-W-spider/ax-W-spider_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (12)  at (0.0, 0.0) {};
		\node [style=none] (14)  at (-0.25, 0.625) {};
		\node [style=none] (15)  at (0.25, 0.625) {};
		\node [style=none] (16)  at (-0.25, -0.625) {};
		\node [style=none] (17)  at (0.25, -0.625) {};
		\node [style=none] (18)  at (0.0, -0.55) {...};
		\node [style=none] (19)  at (0.0, 0.55) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15, looseness=0.75] (12) to (17.center);
		\draw [bend left=15, looseness=0.75] (12) to (14.center);
		\draw [bend left=15, looseness=0.75] (15.center) to (12);
		\draw [bend left=15, looseness=0.75] (16.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-Z-binary/ax-Z-binary_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
		\node [style=white phase dot] (3)  at (0.0, 0.0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-Z-binary/ax-Z-binary_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (0.0, 0.5) {};
		\node [style=none] (5)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-floop/ax-floop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.062, 0.0) {};
		\node [style=none] (1)  at (0.312, 0.0) {};
		\node [style=none] (2)  at (-0.312, 0.5) {};
		\node [style=none] (3)  at (-0.312, -0.5) {};
		\node [style=fswap] (4)  at (-0.062, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (0.center) to (1.center);
		\draw [in=-90, out=-45, looseness=1.50] (0.center) to (1.center);
		\draw [in=90, out=-135] (0.center) to (3.center);
		\draw [in=135, out=-90] (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-floop/ax-floop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -0.5) {};
		\node [style=white phase dot] (8)  at (0.0, 0.0) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-YB/ax-fswap-YB_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.5, 0.75) {};
		\node [style=none] (3)  at (0.0, 0.75) {};
		\node [style=none] (4)  at (-0.5, 0.25) {};
		\node [style=none] (5)  at (0.0, 0.25) {};
		\node [style=none] (6)  at (0.5, 0.25) {};
		\node [style=none] (7)  at (0.5, -0.25) {};
		\node [style=none] (8)  at (-0.5, -0.25) {};
		\node [style=none] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=none] (11)  at (-0.5, -0.75) {};
		\node [style=none] (12)  at (0.5, -0.75) {};
		\node [style=none] (13)  at (0.5, 0.75) {};
		\node [style=fswap] (14)  at (-0.25, 0.5) {};
		\node [style=fswap] (15)  at (0.25, 0.0) {};
		\node [style=fswap] (16)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (2.center) to (5.center);
		\draw [in=90, out=-90] (3.center) to (4.center);
		\draw (4.center) to (8.center);
		\draw [in=90, out=-90] (5.center) to (7.center);
		\draw [in=90, out=-90] (6.center) to (9.center);
		\draw (7.center) to (12.center);
		\draw [in=90, out=-90] (8.center) to (10.center);
		\draw [in=90, out=-90] (9.center) to (11.center);
		\draw (13.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-YB/ax-fswap-YB_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (0.0, 0.75) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (20)  at (0.0, 0.25) {};
		\node [style=none] (21)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.5, -0.25) {};
		\node [style=none] (23)  at (0.5, -0.25) {};
		\node [style=none] (24)  at (0.0, -0.25) {};
		\node [style=none] (25)  at (0.0, -0.75) {};
		\node [style=none] (26)  at (0.5, -0.75) {};
		\node [style=none] (27)  at (-0.5, -0.75) {};
		\node [style=none] (28)  at (-0.5, 0.75) {};
		\node [style=fswap] (29)  at (0.25, 0.5) {};
		\node [style=fswap] (30)  at (-0.25, 0.0) {};
		\node [style=fswap] (31)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (17.center) to (20.center);
		\draw [in=90, out=-90] (18.center) to (19.center);
		\draw (19.center) to (23.center);
		\draw [in=90, out=-90] (20.center) to (22.center);
		\draw [in=90, out=-90] (21.center) to (24.center);
		\draw (22.center) to (27.center);
		\draw [in=90, out=-90] (23.center) to (25.center);
		\draw [in=90, out=-90] (24.center) to (26.center);
		\draw (28.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-Z/ax-fswap-Z_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (4)  at (-0.25, 0.25) {$r$};
		\node [style=none] (5)  at (0.25, 0.625) {};
		\node [style=none] (6)  at (0.25, 0.125) {};
		\node [style=none] (7)  at (-0.25, -0.625) {};
		\node [style=fswap] (11)  at (0.0, -0.25) {};
		\node [style=none] (34)  at (-0.25, 0.625) {};
		\node [style=none] (35)  at (-0.25, 0.125) {};
		\node [style=none] (36)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
		\draw [in=270, out=90] (7.center) to (6.center);
		\draw (35.center) to (34.center);
		\draw [in=-90, out=90] (36.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-Z/ax-fswap-Z_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (37)  at (0.25, -0.25) {$r$};
		\node [style=none] (38)  at (-0.25, -0.625) {};
		\node [style=none] (39)  at (-0.25, -0.125) {};
		\node [style=none] (40)  at (0.25, 0.625) {};
		\node [style=fswap] (41)  at (0.0, 0.25) {};
		\node [style=none] (42)  at (0.25, -0.625) {};
		\node [style=none] (43)  at (0.25, -0.125) {};
		\node [style=none] (44)  at (-0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (38.center);
		\draw [in=90, out=-90] (40.center) to (39.center);
		\draw (43.center) to (42.center);
		\draw [in=90, out=-90] (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-invol/ax-fswap-invol_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, 0.0) {};
		\node [style=none] (11)  at (-0.25, 0.0) {};
		\node [style=fswap] (12)  at (0.0, 0.25) {};
		\node [style=fswap] (13)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (5.center) to (10.center);
		\draw [in=90, out=-90] (7.center) to (11.center);
		\draw [in=90, out=-90] (10.center) to (1.center);
		\draw [in=90, out=-90] (11.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-invol/ax-fswap-invol_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.5) {};
		\node [style=none] (4)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (8)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (4.center);
		\draw (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-removal/ax-fswap-removal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.225) {};
		\node [style=none] (1)  at (-0.25, 0.525) {};
		\node [style=none] (2)  at (-0.175, -0.025) {};
		\node [style=none] (3)  at (0.175, -0.025) {};
		\node [style=none] (4)  at (0.25, -0.525) {};
		\node [style=none] (5)  at (-0.25, -0.525) {};
		\node [style=fswap] (6)  at (0.0, -0.25) {};
		\node [style=none] (12)  at (0.25, 0.525) {};
		\node [style=none] (15)  at (0.0, 0.475) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw [bend right] (1.center) to (0);
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=90, out=-90] (3.center) to (5.center);
		\draw [in=-45, out=90] (3.center) to (0);
		\draw [bend left] (12.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-removal/ax-fswap-removal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (0.0, -0.025) {};
		\node [style=none] (9)  at (-0.25, 0.525) {};
		\node [style=none] (10)  at (-0.25, -0.525) {};
		\node [style=none] (11)  at (0.25, -0.525) {};
		\node [style=none] (13)  at (0.25, 0.525) {};
		\node [style=none] (14)  at (0.0, 0.475) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (8) to (10.center);
		\draw [in=150, out=-90] (9.center) to (8);
		\draw [in=-45, out=90] (11.center) to (8);
		\draw [in=30, out=-90] (13.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-rotated/ax-fswap-rotated_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, -0.5) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
		\node [style=none] (5)  at (-0.5, -0.5) {};
		\node [style=none] (6)  at (-0.5, 0.0) {};
		\node [style=none] (8)  at (0.5, 0.5) {};
		\node [style=none] (15)  at (0.0, 0.0) {};
		\node [style=none] (16)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw (5.center) to (6.center);
		\draw [in=120, out=90, looseness=1.75] (6.center) to (15.center);
		\draw [in=-90, out=-60, looseness=1.75] (15.center) to (16.center);
		\draw (16.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswap-rotated/ax-fswap-rotated_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.25, 0.5) {};
		\node [style=none] (11)  at (0.25, 0.5) {};
		\node [style=none] (12)  at (-0.25, -0.5) {};
		\node [style=none] (13)  at (0.25, -0.5) {};
		\node [style=fswap] (14)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (10.center) to (13.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswaps-W/ax-fswaps-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.375, 0.625) {};
		\node [style=none] (16)  at (0.125, -0.125) {};
		\node [style=none] (17)  at (0.125, 0.625) {};
		\node [style=none] (18)  at (-0.375, -0.125) {};
		\node [style=dot] (19)  at (-0.125, 0.25) {};
		\node [style=none] (20)  at (0.375, 0.625) {};
		\node [style=none] (21)  at (0.375, 0.125) {};
		\node [style=none] (22)  at (-0.375, -0.625) {};
		\node [style=none] (23)  at (0.375, -0.625) {};
		\node [style=none] (24)  at (-0.125, -0.625) {};
		\node [style=fswap] (25)  at (-0.25, -0.375) {};
		\node [style=fswap] (26)  at (0.125, -0.175) {};
		\node [style=none] (41)  at (-0.125, 0.525) {...};
		\node [style=none] (43)  at (0.125, -0.525) {...};
		\node [style=none] (46)  at (-0.125, -0.025) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (15.center) to (16.center);
		\draw [in=90, out=-90] (17.center) to (18.center);
		\draw (21.center) to (20.center);
		\draw [in=270, out=90] (22.center) to (21.center);
		\draw [in=270, out=90] (23.center) to (16.center);
		\draw [in=270, out=90] (24.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-fswaps-W/ax-fswaps-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.375, -0.625) {};
		\node [style=none] (29)  at (-0.125, 0.125) {};
		\node [style=none] (30)  at (-0.125, -0.625) {};
		\node [style=none] (31)  at (0.375, 0.125) {};
		\node [style=dot] (32)  at (0.125, -0.25) {};
		\node [style=none] (33)  at (-0.375, -0.625) {};
		\node [style=none] (34)  at (-0.375, -0.125) {};
		\node [style=none] (35)  at (0.375, 0.625) {};
		\node [style=none] (36)  at (-0.375, 0.625) {};
		\node [style=none] (37)  at (0.125, 0.625) {};
		\node [style=fswap] (38)  at (0.25, 0.375) {};
		\node [style=fswap] (39)  at (-0.125, 0.175) {};
		\node [style=white phase dot] (40)  at (-0.375, -0.3) {$-1$};
		\node [style=none] (42)  at (-0.125, 0.525) {...};
		\node [style=none] (44)  at (0.125, -0.525) {...};
		\node [style=none] (45)  at (0.125, 0.025) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90] (28.center) to (29.center);
		\draw [in=-90, out=90] (30.center) to (31.center);
		\draw (34.center) to (33.center);
		\draw [in=90, out=-90] (35.center) to (34.center);
		\draw [in=90, out=-90] (36.center) to (29.center);
		\draw [in=90, out=-90] (37.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-phase-distrib/ax-phase-distrib_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.325) {$r$};
		\node [style=dot] (1)  at (0.0, -0.125) {};
		\node [style=none] (2)  at (0.0, 0.625) {};
		\node [style=none] (3)  at (-0.25, -0.625) {};
		\node [style=none] (4)  at (0.25, -0.625) {};
		\node [style=none] (5)  at (0.0, -0.55) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (1) to (4.center);
		\draw (2.center) to (1);
		\draw [bend left] (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-phase-distrib/ax-phase-distrib_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (7)  at (-0.25, -0.2) {$\frac1r$};
		\node [style=dot] (8)  at (0.0, 0.3) {};
		\node [style=none] (9)  at (0.0, 0.625) {};
		\node [style=none] (10)  at (-0.25, -0.625) {};
		\node [style=none] (11)  at (0.25, -0.625) {};
		\node [style=none] (12)  at (0.0, -0.55) {...};
		\node [style=white phase dot] (13)  at (0.25, -0.2) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (10.center);
		\draw [bend right=15] (8) to (7);
		\draw [bend left=15] (8) to (13);
		\draw (9.center) to (8);
		\draw (13) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-phase-fusion/ax-phase-fusion_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.25) {$r$};
		\node [style=white phase dot] (1)  at (0.0, -0.25) {$s$};
		\node [style=none] (2)  at (0.0, 0.75) {};
		\node [style=none] (3)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-phase-fusion/ax-phase-fusion_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (5)  at (0.0, 0.0) {$rs$};
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=none] (8)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-sum/ax-sum_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.375) {};
		\node [style=dot] (1)  at (0.0, -0.375) {};
		\node [style=white phase dot] (2)  at (-0.25, 0.0) {$r$};
		\node [style=white phase dot] (3)  at (0.25, 0.0) {$s$};
		\node [style=none] (4)  at (-0.25, 0.75) {};
		\node [style=none] (5)  at (0.25, 0.75) {};
		\node [style=none] (6)  at (-0.25, -0.75) {};
		\node [style=none] (7)  at (0.25, -0.75) {};
		\node [style=none] (8)  at (0.0, -0.675) {...};
		\node [style=none] (9)  at (0.0, 0.675) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (0) to (4.center);
		\draw (0) to (2);
		\draw (0) to (3);
		\draw [bend left] (1) to (7.center);
		\draw (2) to (1);
		\draw (3) to (1);
		\draw [bend left] (5.center) to (0);
		\draw [bend left] (6.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-sum/ax-sum_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (0.0, 0.375) {};
		\node [style=dot] (12)  at (0.0, -0.375) {};
		\node [style=white phase dot] (13)  at (0.0, 0.0) {$r+s$};
		\node [style=none] (15)  at (-0.25, 0.75) {};
		\node [style=none] (16)  at (0.25, 0.75) {};
		\node [style=none] (17)  at (-0.25, -0.75) {};
		\node [style=none] (18)  at (0.25, -0.75) {};
		\node [style=none] (19)  at (0.0, -0.675) {...};
		\node [style=none] (20)  at (0.0, 0.675) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (11) to (15.center);
		\draw (11) to (13);
		\draw [bend left] (12) to (18.center);
		\draw (13) to (12);
		\draw [bend left] (16.center) to (11);
		\draw [bend left] (17.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-zero/ax-zero_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.125) {};
		\node [style=none] (4)  at (0.25, 0.625) {};
		\node [style=none] (5)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ax-zero/ax-zero_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.625) {};
		\node [style=none] (7)  at (0.0, -0.625) {};
		\node [style=dot] (8)  at (0.0, -0.375) {};
		\node [style=dot] (9)  at (0.0, -0.125) {};
		\node [style=dot] (10)  at (0.0, 0.375) {};
		\node [style=dot] (11)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (11);
		\draw (7.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/compcontr/compcontr_00.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40) at (0.125, -1.125) {};
		\node [style=none] (41) at (1.125, -1.125) {};
		\node [style=none] (42) at (1.125, -0.125) {};
		\node [style=none] (43) at (0.125, -0.125) {};
		\node [style=none] (44) at (0.625, -0.625) {$g$};
		\node [style=none] (53) at (0.375, -0.125) {};
		\node [style=none] (57) at (1.875, -0.125) {};
		\node [style=none] (58) at (1.375, -1.875) {};
		\node [style=none] (59) at (1.875, -1.875) {};
		\node [style=none] (60) at (1.625, -0.625) {$...$};
		\node [style=none] (62) at (1.125, 0.625) {};
		\node [style=none] (63) at (1.125, 0.375) {$\bvdots$};
		\node [style=none] (69) at (-1.875, -1.125) {};
		\node [style=none] (70) at (-0.875, -1.125) {};
		\node [style=none] (71) at (-0.875, -0.125) {};
		\node [style=none] (72) at (-1.875, -0.125) {};
		\node [style=none] (73) at (-1.375, -0.625) {$f$};
		\node [style=none] (74) at (-1.375, -1.625) {$...$};
		\node [style=none] (75) at (-1.625, -1.125) {};
		\node [style=none] (76) at (-1.125, -1.125) {};
		\node [style=none] (77) at (-1.625, -1.875) {};
		\node [style=none] (78) at (-1.125, -1.875) {};
		\node [style=none] (82) at (-1.625, -0.125) {};
		\node [style=none] (86) at (-0.125, -0.125) {};
		\node [style=none] (89) at (-0.375, -0.625) {$...$};
		\node [style=none] (91) at (-0.875, 0.625) {};
		\node [style=none] (92) at (-0.875, 0.375) {$\bvdots$};
		\node [style=none] (93) at (-0.625, -1.125) {};
		\node [style=none] (96) at (0.875, -1.125) {};
		\node [style=none] (98) at (0.125, -1.875) {};
		\node [style=none] (99) at (0.125, -1.625) {$\bvdots$};
		\node [style=none] (154) at (-1.125, -0.125) {};
		\node [style=none] (156) at (-0.625, -0.125) {};
		\node [style=none] (157) at (-0.875, 0.125) {};
		\node [style=none] (161) at (0.875, -0.125) {};
		\node [style=none] (162) at (1.375, -0.125) {};
		\node [style=none] (163) at (1.125, 0.125) {};
		\node [style=none] (164) at (-0.125, -1.125) {};
		\node [style=none] (165) at (0.375, -1.125) {};
		\node [style=none] (166) at (0.125, -1.375) {};
		\node [style=none] (167) at (0.125, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (43.center)
			 to (40.center)
			 to (41.center)
			 to (42.center)
			 to cycle;
		\draw [bend left=45] (53.center) to (62.center);
		\draw (58.center) to (162.center);
		\draw (59.center) to (57.center);
		\draw [bend left=45] (62.center) to (57.center);
		\draw [fill=white] (69.center)
			 to (70.center)
			 to (71.center)
			 to (72.center)
			 to cycle;
		\draw (77.center) to (75.center);
		\draw (78.center) to (76.center);
		\draw [bend left=45] (82.center) to (91.center);
		\draw [bend left=45] (91.center) to (86.center);
		\draw [bend right=45] (93.center) to (98.center);
		\draw (93.center) to (156.center);
		\draw [bend right=45] (98.center) to (96.center);
		\draw [bend right=45] (157.center) to (154.center);
		\draw [bend left=45] (157.center) to (156.center);
		\draw [bend right=45] (163.center) to (161.center);
		\draw [bend left=45] (163.center) to (162.center);
		\draw (164.center) to (86.center);
		\draw [bend left=45] (166.center) to (164.center);
		\draw [bend right=45] (166.center) to (165.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/compcontr/compcontr_01.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (101) at (-0.875, 0.125) {};
		\node [style=none] (102) at (0.125, 0.125) {};
		\node [style=none] (103) at (0.125, 1.125) {};
		\node [style=none] (104) at (-0.875, 1.125) {};
		\node [style=none] (105) at (-0.375, 0.625) {$g$};
		\node [style=none] (106) at (-0.375, -0.125) {$...$};
		\node [style=none] (107) at (-0.625, 0.125) {};
		\node [style=none] (108) at (-0.125, 0.125) {};
		\node [style=none] (109) at (-0.625, -0.375) {};
		\node [style=none] (110) at (-0.125, -0.375) {};
		\node [style=none] (112) at (-0.625, 1.125) {};
		\node [style=none] (114) at (-0.625, 1.125) {};
		\node [style=none] (115) at (-0.125, 1.125) {};
		\node [style=none] (118) at (0.875, 1.125) {};
		\node [style=none] (119) at (0.375, -1.875) {};
		\node [style=none] (120) at (0.875, -1.875) {};
		\node [style=none] (121) at (0.625, -0.125) {$...$};
		\node [style=none] (123) at (0.125, 1.875) {};
		\node [style=none] (124) at (0.125, 1.625) {$\bvdots$};
		\node [style=none] (125) at (-0.875, -1.375) {};
		\node [style=none] (126) at (0.125, -1.375) {};
		\node [style=none] (127) at (0.125, -0.375) {};
		\node [style=none] (128) at (-0.875, -0.375) {};
		\node [style=none] (129) at (-0.375, -0.875) {$f$};
		\node [style=none] (130) at (-0.375, -1.625) {$...$};
		\node [style=none] (131) at (-0.625, -1.375) {};
		\node [style=none] (132) at (-0.125, -1.375) {};
		\node [style=none] (133) at (-0.625, -1.875) {};
		\node [style=none] (134) at (-0.125, -1.875) {};
		\node [style=none] (151) at (-0.625, -0.375) {};
		\node [style=none] (152) at (-0.125, -0.375) {};
		\node [style=none] (158) at (-0.125, 1.125) {};
		\node [style=none] (159) at (0.375, 1.125) {};
		\node [style=none] (160) at (0.125, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (104.center)
			 to (101.center)
			 to (102.center)
			 to (103.center)
			 to cycle;
		\draw (109.center) to (107.center);
		\draw (110.center) to (108.center);
		\draw [bend left=45] (112.center) to (123.center);
		\draw (114.center) to (112.center);
		\draw (115.center) to (158.center);
		\draw (119.center) to (159.center);
		\draw (120.center) to (118.center);
		\draw [bend left=45] (123.center) to (118.center);
		\draw [fill=white] (126.center)
			 to (127.center)
			 to (128.center)
			 to (125.center)
			 to cycle;
		\draw (133.center) to (131.center);
		\draw (134.center) to (132.center);
		\draw [bend right=45] (160.center) to (158.center);
		\draw [bend left=45] (160.center) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/compcontr/compcontr_02.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -1.375) {};
		\node [style=none] (1) at (1, -1.375) {};
		\node [style=none] (2) at (1, -0.375) {};
		\node [style=none] (3) at (-1, -0.375) {};
		\node [style=none] (4) at (0, -0.875) {$[f\circ g]$};
		\node [style=none] (11) at (-0.5, -1.625) {$...$};
		\node [style=none] (17) at (-0.75, -1.875) {};
		\node [style=none] (18) at (-0.75, -1.375) {};
		\node [style=none] (19) at (-0.25, -1.875) {};
		\node [style=none] (20) at (-0.25, -1.375) {};
		\node [style=none] (64) at (0.5, -1.625) {$...$};
		\node [style=none] (65) at (0.25, -1.875) {};
		\node [style=none] (66) at (0.25, -1.375) {};
		\node [style=none] (67) at (0.75, -1.875) {};
		\node [style=none] (68) at (0.75, -1.375) {};
		\node [style=none] (168) at (-0.25, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (3.center)
			 to (0.center)
			 to (1.center)
			 to (2.center)
			 to cycle;
		\draw (17.center) to (18.center);
		\draw (19.center) to (20.center);
		\draw (65.center) to (66.center);
		\draw (67.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/completeness-d1/completeness-d1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, -0.125) {};
		\node [style=none] (1)  at (0.875, -0.125) {};
		\node [style=none] (2)  at (-0.625, -0.125) {};
		\node [style=none] (3)  at (-0.125, -0.125) {};
		\node [style=none] (4)  at (0.0, 0.625) {};
		\node [style=dot] (5)  at (-0.625, -0.375) {};
		\node [style=dot] (6)  at (-0.125, -0.375) {};
		\node [style=none] (7)  at (0.125, -0.125) {};
		\node [style=none] (8)  at (0.625, -0.125) {};
		\node [style=none] (9)  at (0.125, -0.625) {};
		\node [style=none] (10)  at (0.625, -0.625) {};
		\node [style=none] (11)  at (0.0, 0.125) {$d_1$};
		\node [style=none] (76)  at (-0.375, -0.375) {...};
		\node [style=none] (77)  at (0.375, -0.375) {...};
		\node [style=none, font={\scriptsize}, color=gray] (83)  at (-0.125, -0.625) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (1.center)
			 to (4.center)
			 to (0.center)
			 to cycle;
		\draw (5) to (2.center);
		\draw (6) to (3.center);
		\draw (9.center) to (7.center);
		\draw (10.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d1/completeness-d1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (-1.5, 0.0) {};
		\node [style=dot] (14)  at (-0.5, 0.0) {};
		\node [style=dot] (15)  at (0.0, 0.0) {};
		\node [style=dot] (16)  at (0.0, -0.25) {};
		\node [style=dot] (17)  at (0.0, -0.5) {};
		\node [style=dot] (18)  at (-0.5, -0.5) {};
		\node [style=dot] (19)  at (-1.5, -0.5) {};
		\node [style=dot] (20)  at (0.5, 0.0) {};
		\node [style=dot] (22)  at (0.5, -0.25) {};
		\node [style=none] (23)  at (0.5, -0.25) {$(~)$};
		\node [style=none] (24)  at (0.5, -1.0) {};
		\node [style=dot] (25)  at (1.5, 0.0) {};
		\node [style=dot] (26)  at (1.5, -0.25) {};
		\node [style=none] (27)  at (1.5, -0.25) {$(~)$};
		\node [style=none] (28)  at (1.5, -1.0) {};
		\node [style=none] (29)  at (1.0, -0.25) {...};
		\node [style=none] (30)  at (-1.0, -0.25) {...};
		\node [style=none] (78)  at (0.0, 1.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (80)  at (0.0, -0.75) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (19);
		\draw [style=dotted, bend left=75, looseness=1.50] (13) to (15);
		\draw [style=dotted, bend left=45] (13) to (14);
		\draw [style=dotted, bend left=75, looseness=1.50] (13) to (20);
		\draw (14) to (18);
		\draw [style=dotted, bend left=60, looseness=1.50] (14) to (15);
		\draw [style=dotted, bend left=75, looseness=1.25] (14) to (20);
		\draw [style=dotted, bend left=75] (14) to (25);
		\draw (17) to (15);
		\draw [style=dotted, bend left=60, looseness=1.25] (20) to (25);
		\draw (24.center) to (20);
		\draw [style=dotted, bend left=285, looseness=1.25] (25) to (13);
		\draw (28.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d1/completeness-d1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (32)  at (-2.0, -0.125) {};
		\node [style=dot] (33)  at (-0.75, -0.125) {};
		\node [style=dot] (34)  at (0.5, -0.125) {};
		\node [style=dot] (37)  at (-0.75, -0.375) {};
		\node [style=dot] (38)  at (-2.0, -0.375) {};
		\node [style=dot] (39)  at (1.0, -0.125) {};
		\node [style=dot] (40)  at (1.0, -0.375) {};
		\node [style=none] (41)  at (1.0, -0.375) {$(~)$};
		\node [style=none] (42)  at (1.0, -1.125) {};
		\node [style=dot] (43)  at (2.0, -0.125) {};
		\node [style=dot] (44)  at (2.0, -0.375) {};
		\node [style=none] (45)  at (2.0, -0.375) {$(~)$};
		\node [style=none] (46)  at (2.0, -1.125) {};
		\node [style=none] (47)  at (1.5, -0.375) {...};
		\node [style=none] (48)  at (-1.0, -0.375) {...};
		\node [style=dot] (49)  at (-1.25, -0.125) {};
		\node [style=dot] (50)  at (-1.25, -0.375) {};
		\node [style=dot] (51)  at (0.0, -0.125) {};
		\node [style=dot] (52)  at (0.0, -0.375) {};
		\node [style=dot] (53)  at (-1.5, -0.125) {};
		\node [style=dot] (54)  at (-1.5, -0.375) {};
		\node [style=dot] (55)  at (-0.25, -0.125) {};
		\node [style=dot] (56)  at (-0.25, -0.375) {};
		\node [style=dot] (57)  at (-0.5, -0.125) {};
		\node [style=dot] (58)  at (-0.5, -0.375) {};
		\node [style=dot] (59)  at (-1.75, -0.125) {};
		\node [style=dot] (60)  at (-1.75, -0.375) {};
		\node [style=none] (79)  at (0.0, 1.125) {};
		\node [style=none, font={\scriptsize}, color=gray] (81)  at (0.5, -0.375) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (38);
		\draw (33) to (37);
		\draw [style=dotted, bend left=60, looseness=1.25] (39) to (43);
		\draw [style=dotted, bend right=75, looseness=1.25] (39) to (59);
		\draw (42.center) to (39);
		\draw [style=dotted, bend left=285, looseness=1.25] (43) to (32);
		\draw (46.center) to (43);
		\draw (49) to (50);
		\draw [style=dotted, bend left=60, looseness=1.50] (49) to (33);
		\draw (51) to (52);
		\draw [style=dotted, bend left=60, looseness=1.50] (51) to (34);
		\draw (53) to (54);
		\draw [style=dotted, bend left=75, looseness=1.25] (53) to (34);
		\draw (55) to (56);
		\draw [style=dotted, bend left=60, looseness=1.25] (55) to (39);
		\draw (57) to (58);
		\draw [style=dotted, bend left=75, looseness=1.25] (57) to (43);
		\draw (59) to (60);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d1/completeness-d1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (64)  at (-0.75, 0.5) {};
		\node [style=dot] (67)  at (-0.25, 0.5) {};
		\node [style=dot] (68)  at (-0.25, 0.25) {};
		\node [style=none] (69)  at (-0.25, 0.25) {$(~)$};
		\node [style=none] (70)  at (-0.25, -0.5) {};
		\node [style=dot] (71)  at (0.75, 0.5) {};
		\node [style=dot] (72)  at (0.75, 0.25) {};
		\node [style=none] (73)  at (0.75, 0.25) {$(~)$};
		\node [style=none] (74)  at (0.75, -0.5) {};
		\node [style=none] (75)  at (0.25, 0.25) {...};
		\node [style=none, font={\scriptsize}, color=gray] (82)  at (-0.75, 0.25) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted, bend left=60, looseness=1.25] (67) to (71);
		\draw (70.center) to (67);
		\draw (74.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d2/completeness-d2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, -0.125) {};
		\node [style=none] (1)  at (0.875, -0.125) {};
		\node [style=none] (2)  at (-0.625, -0.125) {};
		\node [style=none] (3)  at (-0.125, -0.125) {};
		\node [style=none] (4)  at (0.0, 0.625) {};
		\node [style=dot] (5)  at (-0.625, -0.375) {};
		\node [style=dot] (6)  at (-0.125, -0.375) {};
		\node [style=none] (7)  at (0.125, -0.125) {};
		\node [style=none] (8)  at (0.625, -0.125) {};
		\node [style=none] (9)  at (0.125, -0.625) {};
		\node [style=none] (10)  at (0.625, -0.625) {};
		\node [style=none] (11)  at (0.0, 0.125) {$d_2$};
		\node [style=none] (69)  at (-0.375, -0.375) {...};
		\node [style=none] (70)  at (0.375, -0.375) {...};
		\node [style=none, font={\scriptsize}, color=gray] (117)  at (-0.125, -0.625) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (1.center)
			 to (0.center)
			 to (4.center)
			 to cycle;
		\draw (5) to (2.center);
		\draw (6) to (3.center);
		\draw (9.center) to (7.center);
		\draw (10.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d2/completeness-d2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (-1.5, 0.0) {};
		\node [style=dot] (14)  at (-0.5, 0.0) {};
		\node [style=dot] (15)  at (0.0, 0.0) {};
		\node [style=dot] (17)  at (0.0, -0.5) {};
		\node [style=dot] (18)  at (-0.5, -0.5) {};
		\node [style=dot] (19)  at (-1.5, -0.5) {};
		\node [style=dot] (20)  at (0.5, 0.0) {};
		\node [style=dot] (21)  at (0.5, -0.25) {};
		\node [style=none] (22)  at (0.5, -0.25) {$(~)$};
		\node [style=none] (23)  at (0.5, -1.0) {};
		\node [style=dot] (24)  at (1.5, 0.0) {};
		\node [style=dot] (25)  at (1.5, -0.25) {};
		\node [style=none] (26)  at (1.5, -0.25) {$(~)$};
		\node [style=none] (27)  at (1.5, -1.0) {};
		\node [style=none] (28)  at (1.0, -0.25) {...};
		\node [style=none] (29)  at (-1.0, -0.25) {...};
		\node [style=none] (71)  at (0.0, 1.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (114)  at (0.0, -0.75) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (19);
		\draw [style=dotted, bend left=75, looseness=1.50] (13) to (15);
		\draw [style=dotted, bend left=45] (13) to (14);
		\draw [style=dotted, bend left=75, looseness=1.50] (13) to (20);
		\draw (14) to (18);
		\draw [style=dotted, bend left=60, looseness=1.50] (14) to (15);
		\draw [style=dotted, bend left=75, looseness=1.25] (14) to (20);
		\draw [style=dotted, bend left=60, looseness=1.25] (14) to (24);
		\draw [style=dotted, bend left=45, looseness=1.25] (15) to (20);
		\draw [style=dotted, bend left=60] (15) to (24);
		\draw (17) to (15);
		\draw [style=dotted, bend left=60, looseness=1.25] (20) to (24);
		\draw (23.center) to (20);
		\draw [style=dotted, bend left=285, looseness=1.25] (24) to (13);
		\draw (27.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d2/completeness-d2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (31)  at (-2.0, -0.125) {};
		\node [style=dot] (32)  at (-0.75, -0.125) {};
		\node [style=dot] (33)  at (0.5, -0.125) {};
		\node [style=dot] (34)  at (-0.75, -0.375) {};
		\node [style=dot] (35)  at (-2.0, -0.375) {};
		\node [style=dot] (36)  at (1.0, -0.125) {};
		\node [style=dot] (37)  at (1.0, -0.375) {};
		\node [style=none] (38)  at (1.0, -0.375) {$(~)$};
		\node [style=none] (39)  at (1.0, -1.125) {};
		\node [style=dot] (40)  at (2.0, -0.125) {};
		\node [style=dot] (41)  at (2.0, -0.375) {};
		\node [style=none] (42)  at (2.0, -0.375) {$(~)$};
		\node [style=none] (43)  at (2.0, -1.125) {};
		\node [style=none] (44)  at (1.5, -0.375) {...};
		\node [style=none] (45)  at (-1.0, -0.375) {...};
		\node [style=dot] (46)  at (-1.25, -0.125) {};
		\node [style=dot] (47)  at (-1.25, -0.375) {};
		\node [style=dot] (48)  at (0.0, -0.125) {};
		\node [style=dot] (49)  at (0.0, -0.375) {};
		\node [style=dot] (50)  at (-1.5, -0.125) {};
		\node [style=dot] (51)  at (-1.5, -0.375) {};
		\node [style=dot] (52)  at (-0.25, -0.125) {};
		\node [style=dot] (53)  at (-0.25, -0.375) {};
		\node [style=dot] (54)  at (-0.5, -0.125) {};
		\node [style=dot] (55)  at (-0.5, -0.375) {};
		\node [style=dot] (56)  at (-1.75, -0.125) {};
		\node [style=dot] (57)  at (-1.75, -0.375) {};
		\node [style=none] (72)  at (0.0, 1.125) {};
		\node [style=dot] (73)  at (0.5, -0.625) {};
		\node [style=none, font={\scriptsize}, color=gray] (115)  at (0.5, -0.875) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (35);
		\draw (32) to (34);
		\draw (33) to (73);
		\draw [style=dotted, bend left=45, looseness=1.25] (33) to (36);
		\draw [style=dotted, bend left=60, looseness=1.25] (33) to (40);
		\draw [style=dotted, bend left=60, looseness=1.25] (36) to (40);
		\draw [style=dotted, bend right=75, looseness=1.25] (36) to (56);
		\draw (39.center) to (36);
		\draw [style=dotted, bend left=285, looseness=1.25] (40) to (31);
		\draw (43.center) to (40);
		\draw (46) to (47);
		\draw [style=dotted, bend left=60, looseness=1.50] (46) to (32);
		\draw (48) to (49);
		\draw [style=dotted, bend left=60, looseness=1.50] (48) to (33);
		\draw (50) to (51);
		\draw [style=dotted, bend left=75, looseness=1.25] (50) to (33);
		\draw (52) to (53);
		\draw [style=dotted, bend left=60, looseness=1.25] (52) to (36);
		\draw (54) to (55);
		\draw [style=dotted, bend left=75, looseness=1.25] (54) to (40);
		\draw (56) to (57);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d2/completeness-d2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (76)  at (-0.75, 0.5) {};
		\node [style=dot] (79)  at (-0.25, 0.5) {};
		\node [style=dot] (80)  at (-0.25, 0.25) {};
		\node [style=none] (81)  at (-0.25, 0.25) {$(~)$};
		\node [style=none] (82)  at (-0.25, -0.5) {};
		\node [style=dot] (83)  at (0.75, 0.5) {};
		\node [style=dot] (84)  at (0.75, 0.25) {};
		\node [style=none] (85)  at (0.75, 0.25) {$(~)$};
		\node [style=none] (86)  at (0.75, -0.5) {};
		\node [style=none] (87)  at (0.25, 0.25) {...};
		\node [style=dot] (102)  at (-0.75, 0.0) {};
		\node [style=none, font={\scriptsize}, color=gray] (116)  at (-0.75, -0.25) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (76) to (102);
		\draw [style=dotted, bend left=45, looseness=1.25] (76) to (79);
		\draw [style=dotted, bend left=60, looseness=1.25] (76) to (83);
		\draw [style=dotted, bend left=60, looseness=1.25] (79) to (83);
		\draw (82.center) to (79);
		\draw (86.center) to (83);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-d2/completeness-d2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (105)  at (-0.5, 0.5) {};
		\node [style=dot] (106)  at (-0.5, 0.25) {};
		\node [style=none] (107)  at (-0.5, 0.25) {$(~)$};
		\node [style=none] (108)  at (-0.5, -0.5) {};
		\node [style=dot] (109)  at (0.5, 0.5) {};
		\node [style=dot] (110)  at (0.5, 0.25) {};
		\node [style=none] (111)  at (0.5, 0.25) {$(~)$};
		\node [style=none] (112)  at (0.5, -0.5) {};
		\node [style=none] (113)  at (0.0, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted, bend left=60, looseness=1.25] (105) to (109);
		\draw (108.center) to (105);
		\draw (112.center) to (109);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-edge-ij/completeness-edge-ij_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, -0.062) {};
		\node [style=none] (1)  at (0.75, -0.062) {};
		\node [style=none] (2)  at (-0.5, -0.062) {};
		\node [style=none] (3)  at (0.5, -0.062) {};
		\node [style=none] (4)  at (0.0, 0.688) {};
		\node [style=dot] (5)  at (-0.5, -0.688) {};
		\node [style=dot] (6)  at (0.5, -0.688) {};
		\node [style=none] (7)  at (0.0, 0.188) {$d_1$};
		\node [style=none] (8)  at (0.0, -0.562) {...};
		\node [style=dot] (9)  at (-0.5, -0.312) {};
		\node [style=none, anchor=west] (10)  at (-0.7, -0.312) {$(~)^{{b_1}'}$};
		\node [style=dot] (11)  at (0.5, -0.312) {};
		\node [style=none, anchor=west] (12)  at (0.3, -0.312) {$(~)^{{b_n}'}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (4.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (5) to (2.center);
		\draw (6) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-edge-ij/completeness-edge-ij_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (16)  at (-1.5, 0.075) {};
		\node [style=dot] (17)  at (-1.5, -0.175) {};
		\node [style=dot] (18)  at (-0.75, 0.075) {};
		\node [style=dot] (19)  at (-0.75, -0.425) {};
		\node [style=dot] (20)  at (-0.75, -0.175) {};
		\node [style=dot] (21)  at (0.75, 0.075) {};
		\node [style=dot] (22)  at (0.75, -0.425) {};
		\node [style=dot] (23)  at (0.75, -0.175) {};
		\node [style=dot] (24)  at (1.5, 0.075) {};
		\node [style=dot] (25)  at (1.5, -0.175) {};
		\node [style=dot] (30)  at (0.0, 0.075) {};
		\node [style=dot] (31)  at (0.0, -0.175) {};
		\node [style=none, font={\scriptsize}, color=gray] (32)  at (-0.75, -0.675) {$i$};
		\node [style=none, font={\scriptsize}, color=gray] (33)  at (0.75, -0.675) {$j$};
		\node [style=white phase dot] (34)  at (0.0, 0.675) {$w_{ij}^{(1)}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (17);
		\draw [style=dotted, bend left=90, looseness=1.75] (16) to (21);
		\draw [style=dotted, bend left=45, looseness=1.25] (16) to (30);
		\draw [style=dotted, bend left=45, looseness=1.25] (16) to (18);
		\draw (18) to (19);
		\draw [style=dotted, bend left=45, looseness=1.25] (18) to (30);
		\draw [bend left=60, looseness=1.50] (18) to (21);
		\draw [style=dotted, bend left=90, looseness=1.75] (18) to (24);
		\draw (21) to (22);
		\draw [style=dotted, bend left=45, looseness=1.25] (21) to (24);
		\draw (24) to (25);
		\draw [style=dotted, bend left=270, looseness=1.75] (24) to (16);
		\draw (30) to (31);
		\draw [style=dotted, bend left=45, looseness=1.25] (30) to (21);
		\draw [style=dotted, bend left=45, looseness=1.25] (30) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-edge-ij/completeness-edge-ij_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (38)  at (-0.75, -0.175) {};
		\node [style=dot] (41)  at (0.75, -0.175) {};
		\node [style=none, font={\scriptsize}, color=gray] (48)  at (-0.75, -0.425) {$i$};
		\node [style=none, font={\scriptsize}, color=gray] (49)  at (0.75, -0.425) {$j$};
		\node [style=white phase dot] (50)  at (0.0, 0.425) {$w_{ij}^{(1)}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=60, looseness=1.50] (38) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-edge-ij/completeness-edge-ij_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (-0.125, 0.125) {};
		\node [style=none] (53)  at (0.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-getting-scalar/completeness-getting-scalar_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, -0.062) {};
		\node [style=none] (1)  at (0.75, -0.062) {};
		\node [style=none] (2)  at (-0.5, -0.062) {};
		\node [style=none] (3)  at (0.5, -0.062) {};
		\node [style=none] (4)  at (0.0, 0.688) {};
		\node [style=dot] (5)  at (-0.5, -0.688) {};
		\node [style=dot] (6)  at (0.5, -0.688) {};
		\node [style=none] (11)  at (0.0, 0.188) {$d_1$};
		\node [style=none] (12)  at (0.0, -0.562) {...};
		\node [style=dot] (13)  at (-0.5, -0.312) {};
		\node [style=none, anchor=west] (14)  at (-0.7, -0.312) {$(~)^{{b_1}_1}$};
		\node [style=dot] (15)  at (0.5, -0.312) {};
		\node [style=none, anchor=west] (16)  at (0.3, -0.312) {$(~)^{{b_1}_n}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (4.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (5) to (2.center);
		\draw (6) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-getting-scalar/completeness-getting-scalar_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (18)  at (-0.625, 0.125) {};
		\node [style=dot] (19)  at (-0.125, 0.125) {};
		\node [style=dot] (20)  at (0.625, 0.125) {};
		\node [style=dot] (21)  at (-0.625, -0.125) {};
		\node [style=dot] (22)  at (-0.125, -0.125) {};
		\node [style=dot] (23)  at (0.625, -0.125) {};
		\node [style=none] (28)  at (0.25, 0.0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dotted, bend left=45, looseness=1.25] (18) to (19);
		\draw [style=dotted, bend left=60, looseness=1.25] (18) to (20);
		\draw [style=dotted, bend left=45, looseness=1.25] (19) to (20);
		\draw (19) to (22);
		\draw (20) to (23);
		\draw (21) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/completeness-getting-scalar/completeness-getting-scalar_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (-0.125, 0.125) {};
		\node [style=none] (27)  at (0.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/def/def_cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.125) {};
		\node [style=none] (1) at (0.25, -0.125) {};
		\node [style=none] (2) at (0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def/def_cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.125) {};
		\node [style=none] (1) at (0.25, 0.125) {};
		\node [style=none] (2) at (0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def/def_identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.375) {};
		\node [style=none] (1) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def/def_white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0) at (0, 0) {$r$};
		\node [style=none] (2) at (0, 0.375) {};
		\node [style=none] (3) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def/def_white_1_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2) at (0, 0.5) {};
		\node [style=dot] (3) at (0, -0.5) {};
		\node [style=none] (4) at (0, 0.75) {};
		\node [style=none] (5) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (2) to (4.center);
		\draw (3) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_edge_rewrite/def_edge_rewrite_0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (0, -0.65) {...};
		\node [style=dot] (9) at (0, -0.325) {};
		\node [style=none] (10) at (-0.25, -0.7) {};
		\node [style=none] (11) at (0.25, -0.7) {};
		\node [style=none] (12) at (0, 0.625) {...};
		\node [style=dot] (13) at (0, 0.3) {};
		\node [style=none] (14) at (-0.25, 0.675) {};
		\node [style=none] (15) at (0.25, 0.675) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (9) to (10.center);
		\draw [in=-45, out=90] (11.center) to (9);
		\draw [in=-90, out=135] (13) to (14.center);
		\draw [in=45, out=-90] (15.center) to (13);
		\draw (9) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_edge_rewrite/def_edge_rewrite_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11) at (0, -0.625) {...};
		\node [style=dot] (12) at (0, -0.4) {};
		\node [style=none] (13) at (-0.25, -0.675) {};
		\node [style=none] (14) at (0.25, -0.675) {};
		\node [style=none] (15) at (0, 0.65) {...};
		\node [style=dot] (16) at (0, 0.425) {};
		\node [style=none] (17) at (-0.25, 0.7) {};
		\node [style=none] (18) at (0.25, 0.7) {};
		\node [style=dot] (19) at (0, 0.15) {};
		\node [style=dot] (20) at (0, -0.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (12) to (13.center);
		\draw [in=-45, out=90] (14.center) to (12);
		\draw [in=-90, out=135] (16) to (17.center);
		\draw [in=45, out=-90] (18.center) to (16);
		\draw (19) to (16);
		\draw (20) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_edge_rewrite/def_edge_rewrite_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, -0.625) {...};
		\node [style=dot] (1) at (0.75, -0.4) {};
		\node [style=none] (2) at (0.5, -0.675) {};
		\node [style=none] (3) at (1, -0.675) {};
		\node [style=none] (4) at (0.75, 0.65) {...};
		\node [style=dot] (5) at (0.75, 0.425) {};
		\node [style=none] (6) at (0.5, 0.7) {};
		\node [style=none] (7) at (1, 0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (1) to (2.center);
		\draw [in=-45, out=90] (3.center) to (1);
		\draw [in=-90, out=135] (5) to (6.center);
		\draw [in=45, out=-90] (7.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_example/def_example_0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0) at (0, 0) {$2$};
		\node [style=dot] (2) at (0, 0.5) {};
		\node [style=dot] (3) at (0, -0.5) {};
		\node [style=white phase dot] (4) at (0.5, 0.5) {$-1$};
		\node [style=dot] (5) at (1, 0.5) {};
		\node [style=dot] (6) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (5) to (6);
		\draw (2) to (5);
		\draw (3) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_example/def_example_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0) at (0, 0) {$2$};
		\node [style=dot] (2) at (0, 0.5) {};
		\node [style=dot] (3) at (0, -0.5) {};
		\node [style=dot] (5) at (1, 0.5) {};
		\node [style=dot] (6) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/def_example/def_example_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2) at (0, 0.5) {};
		\node [style=dot] (3) at (0, -0.5) {};
		\node [style=white phase dot] (4) at (0.5, 0.5) {$-1$};
		\node [style=dot] (5) at (1, 0.5) {};
		\node [style=dot] (6) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (5);
		\draw (3) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/edge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.375) {};
		\node [style=none] (1) at (0, -0.375) {};
		\node [style=white phase dot] (2) at (0, 0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/example-graph-state/example-graph-state_01.tikz <==
\begin{tikzpicture}[scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (-2.25, 0.588) {};
		\node [style=dot] (9)  at (-1.25, -0.162) {};
		\node [style=dot] (10)  at (0.0, -0.412) {};
		\node [style=dot] (11)  at (1.25, -0.162) {};
		\node [style=dot] (12)  at (2.25, 0.588) {};
		\node [style=white phase dot] (13)  at (0.25, 1.163) {$i$};
		\node [style=white phase dot] (14)  at (-1.75, 0.213) {$2$};
		\node [style=white phase dot] (15)  at (1.25, 0.562) {$-1$};
		\node [style=none] (16)  at (-2.25, -1.163) {};
		\node [style=none] (17)  at (-1.25, -1.163) {};
		\node [style=none] (18)  at (0.0, -1.163) {};
		\node [style=none] (19)  at (1.25, -1.163) {};
		\node [style=none] (20)  at (2.25, -1.163) {};
		\node [style=fswap] (21)  at (-0.975, 0.438) {};
		\node [style=fswap] (22)  at (-0.5, 0.163) {};
		\node [style=fswap] (23)  at (0.5, 0.163) {};
		\node [style=dot] (45)  at (0.0, -0.787) {};
		\node [style=dot] (46)  at (-1.25, -0.537) {};
		\node [style=dot] (47)  at (2.25, 0.213) {};
		\node [style=dot] (48)  at (1.25, -0.537) {};
		\node [style=dot] (49)  at (-2.25, 0.213) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw [bend left] (8) to (10);
		\draw (8) to (16.center);
		\draw [bend left] (9) to (11);
		\draw (9) to (17.center);
		\draw [bend left] (10) to (12);
		\draw (10) to (11);
		\draw (10) to (18.center);
		\draw (11) to (19.center);
		\draw [bend right=60] (12) to (9);
		\draw (12) to (11);
		\draw (12) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-graph-state/example-graph-state_02.tikz <==
\begin{tikzpicture}[scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (71)  at (-2.25, 0.588) {};
		\node [style=dot] (72)  at (-1.25, -0.162) {};
		\node [style=dot] (73)  at (0.0, -0.412) {};
		\node [style=dot] (74)  at (1.25, -0.162) {};
		\node [style=dot] (75)  at (2.25, 0.588) {};
		\node [style=white phase dot] (76)  at (0.25, 1.163) {$i$};
		\node [style=white phase dot] (77)  at (-1.75, 0.213) {$2$};
		\node [style=white phase dot] (78)  at (1.25, 0.562) {$-1$};
		\node [style=none] (79)  at (-2.25, -1.163) {};
		\node [style=none] (80)  at (-1.25, -1.163) {};
		\node [style=none] (81)  at (0.0, -1.163) {};
		\node [style=none] (82)  at (1.25, -1.163) {};
		\node [style=none] (83)  at (2.25, -1.163) {};
		\node [style=fswap] (84)  at (-0.975, 0.438) {};
		\node [style=fswap] (85)  at (-0.5, 0.163) {};
		\node [style=fswap] (86)  at (0.5, 0.163) {};
		\node [style=dot] (87)  at (1.25, -0.537) {};
		\node [style=dot] (88)  at (-2.25, 0.213) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (71) to (72);
		\draw [bend left] (71) to (73);
		\draw (71) to (79.center);
		\draw [bend left] (72) to (74);
		\draw (72) to (80.center);
		\draw [bend left] (73) to (75);
		\draw (73) to (74);
		\draw (73) to (81.center);
		\draw (74) to (82.center);
		\draw [bend right=60] (75) to (72);
		\draw (75) to (74);
		\draw (75) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-graph-state/example-graph-state_03.tikz <==
\begin{tikzpicture}[scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (52)  at (-2.5, 0.588) {};
		\node [style=dot] (53)  at (-1.5, -0.162) {};
		\node [style=dot] (54)  at (-0.25, -0.412) {};
		\node [style=dot] (55)  at (1.0, -0.162) {};
		\node [style=dot] (56)  at (2.0, 0.588) {};
		\node [style=white phase dot] (57)  at (0.0, 1.163) {$i$};
		\node [style=white phase dot] (58)  at (-2.0, 0.213) {$2$};
		\node [style=white phase dot] (59)  at (1.0, 0.562) {$-1$};
		\node [style=none] (60)  at (-2.0, -1.163) {};
		\node [style=none] (61)  at (-2.5, -1.163) {};
		\node [style=none] (62)  at (0.75, -1.163) {};
		\node [style=none] (63)  at (0.0, -1.163) {};
		\node [style=none] (64)  at (1.5, -1.163) {};
		\node [style=fswap] (65)  at (-1.225, 0.438) {};
		\node [style=fswap] (66)  at (-0.75, 0.163) {};
		\node [style=fswap] (67)  at (0.25, 0.163) {};
		\node [style=dot] (69)  at (1.0, -0.537) {};
		\node [style=dot] (70)  at (-2.5, 0.213) {};
		\node [style=none] (89)  at (-1.25, -1.163) {};
		\node [style=none] (90)  at (2.0, -1.163) {};
		\node [style=none] (91)  at (2.5, -1.163) {};
		\node [style=dot] (92)  at (2.0, -0.537) {};
		\node [style=dot] (93)  at (2.425, -0.387) {};
		\node [style=white phase dot] (94)  at (-1.275, -0.713) {$-1$};
		\node [style=white phase dot] (95)  at (2.325, 0.038) {$i$};
		\node [style=white phase dot] (96)  at (2.5, -0.838) {$2$};
		\node [style=fswap] (97)  at (-2.2, -0.562) {};
		\node [style=fswap] (98)  at (0.4, -0.763) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52) to (53);
		\draw [bend left] (52) to (54);
		\draw [bend left] (53) to (55);
		\draw [bend left] (54) to (56);
		\draw (54) to (55);
		\draw [in=90, out=-45] (54) to (62.center);
		\draw [bend right=60] (56) to (53);
		\draw (56) to (55);
		\draw [bend right=15] (56) to (64.center);
		\draw [in=270, out=90] (60.center) to (70);
		\draw [in=-150, out=90] (61.center) to (53);
		\draw (69) to (55);
		\draw [in=90, out=-150] (69) to (63.center);
		\draw (70) to (52);
		\draw [bend right=15] (89.center) to (53);
		\draw (90.center) to (56);
		\draw [bend right=15] (91.center) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.062, 0.0) {};
		\node [style=none] (1)  at (0.312, 0.0) {};
		\node [style=none] (2)  at (-0.312, 0.5) {};
		\node [style=none] (3)  at (-0.312, -0.5) {};
		\node [style=fswap] (4)  at (-0.062, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (0.center) to (1.center);
		\draw [in=-90, out=-45, looseness=1.50] (0.center) to (1.center);
		\draw [in=90, out=-135] (0.center) to (3.center);
		\draw [in=135, out=-90] (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.062, 0.25) {};
		\node [style=none] (10)  at (0.312, 0.25) {};
		\node [style=none] (11)  at (-0.312, 0.75) {};
		\node [style=none] (12)  at (-0.312, -0.25) {};
		\node [style=fswap] (13)  at (-0.062, 0.25) {};
		\node [style=none] (14)  at (-0.312, -0.75) {};
		\node [style=dot] (15)  at (-0.312, -0.5) {};
		\node [style=dot] (16)  at (-0.312, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (9.center) to (10.center);
		\draw [in=-90, out=-45, looseness=1.50] (9.center) to (10.center);
		\draw [in=90, out=-135] (9.center) to (12.center);
		\draw [in=135, out=-90] (11.center) to (9.center);
		\draw (14.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (8)  at (-0.312, 0.375) {$-1$};
		\node [style=none] (18)  at (-0.062, -0.125) {};
		\node [style=none] (19)  at (0.312, -0.125) {};
		\node [style=none] (20)  at (-0.312, 0.375) {};
		\node [style=none] (21)  at (-0.312, -0.625) {};
		\node [style=fswap] (22)  at (-0.062, -0.125) {};
		\node [style=none] (23)  at (-0.312, -0.875) {};
		\node [style=dot] (24)  at (0.312, -0.125) {};
		\node [style=dot] (25)  at (-0.312, -0.625) {};
		\node [style=none] (26)  at (-0.312, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (18.center) to (19.center);
		\draw [in=-90, out=-45, looseness=1.50] (18.center) to (19.center);
		\draw [in=90, out=-135] (18.center) to (21.center);
		\draw [in=135, out=-90] (20.center) to (18.center);
		\draw (23.center) to (21.center);
		\draw (26.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (40)  at (-0.375, 0.25) {$-1$};
		\node [style=none] (44)  at (-0.375, 0.25) {};
		\node [style=none] (45)  at (0.375, -0.5) {};
		\node [style=fswap] (46)  at (0.125, 0.0) {};
		\node [style=none] (47)  at (0.375, -0.75) {};
		\node [style=dot] (48)  at (0.125, 0.5) {};
		\node [style=dot] (49)  at (0.375, -0.5) {};
		\node [style=none] (50)  at (-0.375, 0.75) {};
		\node [style=none] (51)  at (0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-90, looseness=1.75] (44.center) to (51.center);
		\draw (47.center) to (45.center);
		\draw [bend right=45, looseness=1.25] (48) to (51.center);
		\draw [in=-45, out=90] (49) to (51.center);
		\draw (50.center) to (44.center);
		\draw [bend right=45, looseness=1.25] (51.center) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (52)  at (-0.375, 0.25) {$-1$};
		\node [style=none] (53)  at (-0.375, 0.25) {};
		\node [style=none] (54)  at (0.375, -0.5) {};
		\node [style=none] (56)  at (0.375, -0.75) {};
		\node [style=dot] (57)  at (0.125, 0.5) {};
		\node [style=dot] (58)  at (0.375, -0.5) {};
		\node [style=none] (59)  at (-0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56.center) to (54.center);
		\draw [in=-60, out=-120, looseness=1.75] (57) to (53.center);
		\draw [in=-60, out=90] (58) to (57);
		\draw (59.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/floop-prf/floop-prf_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -0.5) {};
		\node [style=white phase dot] (39)  at (0.0, 0.0) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fpswap/fpswap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.438, -0.5) {};
		\node [style=none] (24)  at (0.062, -0.5) {};
		\node [style=none] (25)  at (0.062, -0.75) {};
		\node [style=none] (26)  at (-0.438, -0.75) {};
		\node [style=none] (27)  at (-0.562, 0.0) {};
		\node [style=none] (28)  at (0.188, 0.0) {};
		\node [style=none] (29)  at (0.188, -0.5) {};
		\node [style=none] (30)  at (-0.562, -0.5) {};
		\node [style=none] (31)  at (-0.188, -0.25) {$D$};
		\node [style=none] (32)  at (0.062, 0.75) {};
		\node [style=none] (33)  at (0.562, 0.75) {};
		\node [style=none] (34)  at (0.062, 0.0) {};
		\node [style=none] (35)  at (-0.438, 0.0) {};
		\node [style=none] (36)  at (-0.438, 0.75) {};
		\node [style=none] (37)  at (0.562, 0.0) {};
		\node [style=none] (38)  at (0.562, -0.5) {};
		\node [style=none] (39)  at (0.562, -0.75) {};
		\node [style=none] (40)  at (0.312, 0.75) {$...$};
		\node [style=none] (41)  at (-0.188, -0.75) {$...$};
		\node [style=fswap] (63)  at (-0.113, 0.425) {};
		\node [style=fswap] (64)  at (0.213, 0.325) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (25.center);
		\draw (26.center) to (23.center);
		\draw [fill=white] (27.center)
			 to (30.center)
			 to (29.center)
			 to (28.center)
			 to cycle;
		\draw [in=90, out=-90, looseness=1.25] (33.center) to (34.center);
		\draw [in=-90, out=90] (35.center) to (32.center);
		\draw [in=90, out=-90] (36.center) to (37.center);
		\draw (37.center) to (38.center);
		\draw (38.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fpswap/fpswap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=fswap] (20)  at (-0.262, -0.325) {};
		\node [style=none] (42)  at (0.438, 0.5) {};
		\node [style=none] (43)  at (-0.062, 0.5) {};
		\node [style=none] (44)  at (-0.062, 0.75) {};
		\node [style=none] (45)  at (0.438, 0.75) {};
		\node [style=none] (46)  at (0.562, 0.0) {};
		\node [style=none] (47)  at (-0.188, 0.0) {};
		\node [style=none] (48)  at (-0.188, 0.5) {};
		\node [style=none] (49)  at (0.562, 0.5) {};
		\node [style=none] (50)  at (0.188, 0.25) {$D$};
		\node [style=none] (51)  at (-0.062, -0.75) {};
		\node [style=none] (52)  at (-0.562, -0.75) {};
		\node [style=none] (53)  at (-0.062, 0.0) {};
		\node [style=none] (54)  at (0.438, 0.0) {};
		\node [style=none] (55)  at (0.438, -0.75) {};
		\node [style=none] (56)  at (-0.562, 0.0) {};
		\node [style=none] (57)  at (-0.562, 0.5) {};
		\node [style=none] (58)  at (-0.562, 0.75) {};
		\node [style=none] (59)  at (-0.312, -0.75) {$...$};
		\node [style=none] (60)  at (0.188, 0.75) {$...$};
		\node [style=fswap] (62)  at (0.137, -0.425) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (44.center);
		\draw (45.center) to (42.center);
		\draw [fill=white] (48.center)
			 to (47.center)
			 to (46.center)
			 to (49.center)
			 to cycle;
		\draw [in=-90, out=90, looseness=1.25] (52.center) to (53.center);
		\draw [in=90, out=-90] (54.center) to (51.center);
		\draw [in=-90, out=90] (55.center) to (56.center);
		\draw (56.center) to (57.center);
		\draw (57.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=fswap] (4)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (0.center) to (1.center);
		\draw [in=90, out=-90] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (6)  at (-0.25, 0.375) {};
		\node [style=dot] (7)  at (-0.25, 0.625) {};
		\node [style=dot] (8)  at (0.25, 0.375) {};
		\node [style=dot] (9)  at (0.25, 0.625) {};
		\node [style=dot] (10)  at (0.0, 0.125) {};
		\node [style=dot] (11)  at (0.0, -0.125) {};
		\node [style=dot] (12)  at (-0.25, -0.375) {};
		\node [style=dot] (13)  at (0.25, -0.375) {};
		\node [style=dot] (14)  at (-0.25, -0.625) {};
		\node [style=dot] (15)  at (0.25, -0.625) {};
		\node [style=white phase dot] (16)  at (0.5, 0.0) {-$1$};
		\node [style=white phase dot] (17)  at (-0.5, 0.0) {-$1$};
		\node [style=none] (18)  at (-0.25, 0.875) {};
		\node [style=none] (19)  at (0.25, 0.875) {};
		\node [style=none] (20)  at (-0.25, -0.875) {};
		\node [style=none] (21)  at (0.25, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (18.center);
		\draw (6) to (10);
		\draw (8) to (16);
		\draw (10) to (11);
		\draw (10) to (8);
		\draw (11) to (13);
		\draw (12) to (17);
		\draw (12) to (11);
		\draw (13) to (21.center);
		\draw (16) to (13);
		\draw (17) to (6);
		\draw (19.center) to (8);
		\draw (20.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (23)  at (-0.25, 0.188) {};
		\node [style=dot] (25)  at (0.25, 0.188) {};
		\node [style=dot] (26)  at (0.25, 0.438) {};
		\node [style=dot] (27)  at (0.0, -0.062) {};
		\node [style=dot] (28)  at (0.0, -0.312) {};
		\node [style=dot] (29)  at (-0.25, -0.562) {};
		\node [style=dot] (30)  at (0.25, -0.562) {};
		\node [style=dot] (31)  at (-0.25, -0.812) {};
		\node [style=white phase dot] (33)  at (0.5, -0.188) {-$1$};
		\node [style=white phase dot] (34)  at (-0.5, -0.188) {-$1$};
		\node [style=none] (35)  at (-0.25, 1.062) {};
		\node [style=none] (36)  at (0.25, 1.062) {};
		\node [style=none] (37)  at (-0.25, -1.062) {};
		\node [style=none] (38)  at (0.25, -1.062) {};
		\node [style=white phase dot] (39)  at (0.25, 0.787) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (35.center);
		\draw (23) to (27);
		\draw (25) to (33);
		\draw (27) to (28);
		\draw (27) to (25);
		\draw (28) to (30);
		\draw (29) to (34);
		\draw (29) to (28);
		\draw (30) to (38.center);
		\draw (33) to (30);
		\draw (34) to (23);
		\draw (36.center) to (25);
		\draw (37.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (41)  at (-0.25, 0.188) {};
		\node [style=dot] (42)  at (0.5, 0.188) {};
		\node [style=dot] (43)  at (0.5, 0.438) {};
		\node [style=dot] (44)  at (0.0, -0.312) {};
		\node [style=dot] (45)  at (0.0, -0.562) {};
		\node [style=dot] (46)  at (-0.25, -0.562) {};
		\node [style=dot] (47)  at (0.25, -0.562) {};
		\node [style=dot] (48)  at (-0.25, -0.812) {};
		\node [style=white phase dot] (49)  at (-0.5, -0.188) {-$1$};
		\node [style=none] (50)  at (-0.25, 1.062) {};
		\node [style=none] (51)  at (0.5, 1.062) {};
		\node [style=none] (52)  at (-0.25, -1.062) {};
		\node [style=none] (53)  at (0.25, -1.062) {};
		\node [style=white phase dot] (54)  at (0.175, -0.013) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (50.center);
		\draw (41) to (44);
		\draw [bend left=15] (42) to (47);
		\draw (44) to (45);
		\draw (44) to (54);
		\draw (45) to (47);
		\draw (46) to (49);
		\draw (46) to (45);
		\draw (47) to (53.center);
		\draw (49) to (41);
		\draw (51.center) to (42);
		\draw (52.center) to (46);
		\draw (54) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-decomposition/fswap-decomposition_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (56)  at (-0.25, 0.375) {};
		\node [style=dot] (58)  at (0.25, 0.375) {};
		\node [style=dot] (60)  at (0.0, 0.375) {};
		\node [style=dot] (61)  at (0.0, -0.375) {};
		\node [style=dot] (62)  at (-0.25, -0.375) {};
		\node [style=dot] (63)  at (0.25, -0.375) {};
		\node [style=none] (68)  at (-0.25, 0.625) {};
		\node [style=none] (69)  at (0.25, 0.625) {};
		\node [style=none] (70)  at (-0.25, -0.625) {};
		\node [style=none] (71)  at (0.25, -0.625) {};
		\node [style=white phase dot] (72)  at (0.0, 0.0) {-$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (68.center);
		\draw (56) to (60);
		\draw (56) to (62);
		\draw (60) to (61);
		\draw (60) to (58);
		\draw (61) to (63);
		\draw (62) to (61);
		\draw (63) to (71.center);
		\draw (63) to (58);
		\draw (69.center) to (58);
		\draw (70.center) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (2)  at (0.25, -0.5) {};
		\node [style=none] (4)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (0.25, 0.5) {};
		\node [style=none] (9)  at (0.25, 0.0) {};
		\node [style=none] (10)  at (-0.25, 0.0) {};
		\node [style=fswap] (11)  at (0.0, 0.25) {};
		\node [style=fswap] (12)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (4.center) to (9.center);
		\draw [in=90, out=-90] (6.center) to (10.center);
		\draw [in=90, out=-90] (9.center) to (1.center);
		\draw [in=90, out=-90] (10.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.25, -0.25) {};
		\node [style=none] (14)  at (0.25, -0.25) {};
		\node [style=none] (15)  at (-0.25, 0.75) {};
		\node [style=none] (16)  at (0.25, 0.75) {};
		\node [style=none] (17)  at (0.25, 0.25) {};
		\node [style=none] (18)  at (-0.25, 0.25) {};
		\node [style=fswap] (19)  at (0.0, 0.5) {};
		\node [style=fswap] (20)  at (0.0, 0.0) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (22)  at (0.25, -0.75) {};
		\node [style=dot] (23)  at (-0.25, -0.5) {};
		\node [style=dot] (24)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (15.center) to (17.center);
		\draw [in=90, out=-90] (16.center) to (18.center);
		\draw [in=90, out=-90] (17.center) to (13.center);
		\draw [in=90, out=-90] (18.center) to (14.center);
		\draw (21.center) to (13.center);
		\draw (22.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.25, -0.25) {};
		\node [style=none] (27)  at (0.25, -0.25) {};
		\node [style=none] (28)  at (-0.25, 0.75) {};
		\node [style=none] (29)  at (0.25, 0.75) {};
		\node [style=none] (30)  at (0.25, 0.25) {};
		\node [style=none] (31)  at (-0.25, 0.25) {};
		\node [style=fswap] (32)  at (0.0, 0.5) {};
		\node [style=fswap] (33)  at (0.0, 0.0) {};
		\node [style=none] (34)  at (-0.25, -0.75) {};
		\node [style=none] (35)  at (0.25, -0.75) {};
		\node [style=dot] (36)  at (0.25, 0.25) {};
		\node [style=dot] (37)  at (-0.25, -0.25) {};
		\node [style=white phase dot] (38)  at (0.25, -0.5) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (28.center) to (30.center);
		\draw [in=90, out=-90] (29.center) to (31.center);
		\draw [in=90, out=-90] (30.center) to (26.center);
		\draw [in=90, out=-90] (31.center) to (27.center);
		\draw (34.center) to (26.center);
		\draw (35.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (50)  at (0.5, 0.5) {};
		\node [style=none] (51)  at (-0.5, 0.75) {};
		\node [style=none] (52)  at (0.0, 0.75) {};
		\node [style=none] (53)  at (-0.25, -0.75) {};
		\node [style=none] (54)  at (0.25, -0.5) {};
		\node [style=none] (55)  at (0.25, -0.75) {};
		\node [style=white phase dot] (56)  at (0.25, -0.5) {$-1$};
		\node [style=dot] (57)  at (-0.175, -0.5) {};
		\node [style=fswap] (58)  at (0.1, 0.175) {};
		\node [style=fswap] (59)  at (0.2, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (50) to (53.center);
		\draw [in=-135, out=-90, looseness=2.00] (51.center) to (50);
		\draw [in=90, out=-90] (52.center) to (54.center);
		\draw (55.center) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (61)  at (-0.125, 0.25) {};
		\node [style=none] (62)  at (-0.375, 0.75) {};
		\node [style=none] (63)  at (0.125, 0.75) {};
		\node [style=none] (64)  at (-0.125, -0.75) {};
		\node [style=none] (65)  at (0.375, -0.5) {};
		\node [style=none] (66)  at (0.375, -0.75) {};
		\node [style=white phase dot] (67)  at (0.375, -0.5) {$-1$};
		\node [style=dot] (68)  at (-0.1, -0.5) {};
		\node [style=white phase dot] (69)  at (0.3, 0.0) {$-1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-75] (61) to (64.center);
		\draw [in=-135, out=-90, looseness=2.00] (62.center) to (61);
		\draw [in=90, out=-90] (63.center) to (65.center);
		\draw (66.center) to (65.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/fswap-invol-prf/fswap-invol-prf_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (5.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket0-through-fswap/ket0-through-fswap_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.375) {};
		\node [style=dot] (1)  at (-0.25, 0.125) {};
		\node [style=none] (2)  at (0.25, -0.625) {};
		\node [style=none] (3)  at (0.25, 0.125) {};
		\node [style=none] (4)  at (-0.25, -0.625) {};
		\node [style=none] (5)  at (0.25, 0.625) {};
		\node [style=fswap] (6)  at (-0.025, -0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw [in=270, out=90] (2.center) to (1);
		\draw [in=270, out=90] (4.center) to (3.center);
		\draw (5.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket0-through-fswap/ket0-through-fswap_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (8)  at (0.25, -0.075) {};
		\node [style=dot] (9)  at (0.25, -0.325) {};
		\node [style=none] (10)  at (0.25, -0.625) {};
		\node [style=none] (11)  at (-0.25, -0.125) {};
		\node [style=none] (12)  at (0.25, 0.625) {};
		\node [style=none] (13)  at (-0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (8);
		\draw [in=270, out=90] (10.center) to (9);
		\draw [in=90, out=-90] (12.center) to (11.center);
		\draw (13.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0.5, 0.3) {};
		\node [style=dot] (1) at (0.5, 0.05) {};
		\node [style=none] (2) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (2.center) to (1);
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ket1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0.5, 0.3) {};
		\node [style=none] (2) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/process-state-duality/process-state-duality_00.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (-0.5, -0.5) {};
		\node [style=none] (23)  at (0.5, -0.5) {};
		\node [style=none] (24)  at (0.5, 0.5) {};
		\node [style=none] (25)  at (-0.5, 0.5) {};
		\node [style=none] (26)  at (0.0, 0.0) {$f$};
		\node [style=none] (27)  at (0.0, -0.75) {$...$};
		\node [style=none] (28)  at (-0.25, -0.5) {};
		\node [style=none] (29)  at (0.25, -0.5) {};
		\node [style=none] (30)  at (-0.25, -1.0) {};
		\node [style=none] (31)  at (0.25, -1.0) {};
		\node [style=none] (32)  at (-0.25, 0.5) {};
		\node [style=none] (36)  at (-0.25, 1.0) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
		\node [style=none] (38)  at (-0.25, 0.5) {};
		\node [style=none] (39)  at (0.25, 0.5) {};
		\node [style=none] (40)  at (0.0, 0.75) {$...$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (25.center)
			 to (22.center)
			 to (23.center)
			 to (24.center)
			 to cycle;
		\draw (30.center) to (28.center);
		\draw (31.center) to (29.center);
		\draw (38.center) to (36.center);
		\draw (39.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/process-state-duality/process-state-duality_01.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, -0.625) {};
		\node [style=none] (1)  at (0.125, -0.625) {};
		\node [style=none] (2)  at (0.125, 0.375) {};
		\node [style=none] (3)  at (-0.875, 0.375) {};
		\node [style=none] (4)  at (-0.375, -0.125) {$f$};
		\node [style=none] (5)  at (-0.375, -0.875) {$...$};
		\node [style=none] (6)  at (-0.625, -0.625) {};
		\node [style=none] (7)  at (-0.125, -0.625) {};
		\node [style=none] (8)  at (-0.625, -1.125) {};
		\node [style=none] (9)  at (-0.125, -1.125) {};
		\node [style=none] (10)  at (-0.625, 0.375) {};
		\node [style=none] (11)  at (-0.125, 0.375) {};
		\node [style=none] (12)  at (-0.625, 0.375) {};
		\node [style=none] (13)  at (-0.125, 0.375) {};
		\node [style=none] (14)  at (0.375, 0.375) {};
		\node [style=none] (15)  at (0.875, 0.375) {};
		\node [style=none] (16)  at (0.375, -1.125) {};
		\node [style=none] (17)  at (0.875, -1.125) {};
		\node [style=none] (18)  at (0.625, -0.375) {$...$};
		\node [style=none] (19)  at (0.125, 0.625) {};
		\node [style=none] (20)  at (0.125, 1.125) {};
		\node [style=none] (21)  at (0.125, 0.875) {$\bvdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (3.center)
			 to (0.center)
			 to (1.center)
			 to (2.center)
			 to cycle;
		\draw (8.center) to (6.center);
		\draw (9.center) to (7.center);
		\draw [bend left=45] (10.center) to (20.center);
		\draw (12.center) to (10.center);
		\draw (13.center) to (11.center);
		\draw (16.center) to (14.center);
		\draw (17.center) to (15.center);
		\draw [bend right=45] (19.center) to (11.center);
		\draw [bend left=45] (19.center) to (14.center);
		\draw [bend left=45] (20.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-to-WGS-X/pseudo-to-WGS-X_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (1.0, -1.0) {};
		\node [style=dot] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.5, -1.0) {};
		\node [style=none] (3)  at (0.25, 1.0) {};
		\node [style=none] (4)  at (-0.25, 1.0) {};
		\node [style=none] (5)  at (-0.5, -1.0) {};
		\node [style=none] (6)  at (-1.0, -1.0) {};
		\node [style=white phase dot] (9)  at (-1.0, 0.0) {$a_0$};
		\node [style=white phase dot] (10)  at (-0.5, 0.0) {$a_n$};
		\node [style=dot] (11)  at (-1.0, -0.375) {};
		\node [style=dot] (12)  at (-0.5, -0.375) {};
		\node [style=white phase dot] (13)  at (-1.0, -0.75) {$b_0$};
		\node [style=white phase dot] (14)  at (-0.5, -0.75) {$b_n$};
		\node [style=white phase dot] (15)  at (0.5, -0.25) {$c_1$};
		\node [style=white phase dot] (16)  at (1.0, -0.25) {$c_m$};
		\node [style=none] (17)  at (-0.75, -0.5) {...};
		\node [style=none] (18)  at (0.75, -0.75) {...};
		\node [style=none] (41)  at (0.0, -1.0) {};
		\node [style=white phase dot] (42)  at (0.0, -0.25) {$c_0$};
		\node [style=none] (71)  at (0.0, 0.925) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4.center);
		\draw [bend right=15] (1) to (9);
		\draw [bend left=15] (1) to (15);
		\draw [bend left] (1) to (16);
		\draw (1) to (42);
		\draw (3.center) to (1);
		\draw (5.center) to (10);
		\draw (6.center) to (9);
		\draw [bend left=15] (10) to (1);
		\draw (15) to (2.center);
		\draw (16) to (0.center);
		\draw (42) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-to-WGS-X/pseudo-to-WGS-X_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (1.0, -1.0) {};
		\node [style=dot] (20)  at (0.0, 0.5) {};
		\node [style=none] (21)  at (0.5, -1.0) {};
		\node [style=none] (22)  at (0.25, 1.0) {};
		\node [style=none] (23)  at (-0.25, 1.0) {};
		\node [style=none] (24)  at (-0.5, -1.0) {};
		\node [style=none] (25)  at (-1.0, -1.0) {};
		\node [style=white phase dot] (26)  at (-1.0, 0.0) {$a_0$};
		\node [style=white phase dot] (27)  at (-0.5, 0.0) {$a_n$};
		\node [style=dot] (28)  at (-1.0, -0.375) {};
		\node [style=dot] (29)  at (-0.5, -0.375) {};
		\node [style=white phase dot] (30)  at (-1.0, -0.75) {$b_0$};
		\node [style=white phase dot] (31)  at (-0.5, -0.75) {$b_n$};
		\node [style=white phase dot] (32)  at (0.5, 0.0) {$c_1$};
		\node [style=white phase dot] (33)  at (1.0, 0.0) {$c_m$};
		\node [style=none] (34)  at (-0.75, -0.5) {...};
		\node [style=none] (35)  at (0.75, -0.75) {...};
		\node [style=dot] (37)  at (0.5, -0.375) {};
		\node [style=dot] (38)  at (0.5, -0.625) {};
		\node [style=dot] (39)  at (1.0, -0.375) {};
		\node [style=dot] (40)  at (1.0, -0.625) {};
		\node [style=none] (43)  at (0.0, -1.0) {};
		\node [style=white phase dot] (44)  at (0.0, -0.25) {$c_0$};
		\node [style=none] (70)  at (0.0, 0.925) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (23.center);
		\draw [bend right=15] (20) to (26);
		\draw [bend left=15] (20) to (32);
		\draw [bend left=15] (20) to (33);
		\draw (22.center) to (20);
		\draw (24.center) to (27);
		\draw (25.center) to (26);
		\draw [bend left=15] (27) to (20);
		\draw (32) to (21.center);
		\draw (33) to (19.center);
		\draw (44) to (43.center);
		\draw (44) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-to-WGS-X/pseudo-to-WGS-X_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (98)  at (1.0, -0.875) {};
		\node [style=dot] (99)  at (0.0, -0.25) {};
		\node [style=none] (100)  at (0.5, -0.875) {};
		\node [style=none] (101)  at (0.25, 0.875) {};
		\node [style=none] (102)  at (-0.25, 0.875) {};
		\node [style=none] (103)  at (-0.5, -0.875) {};
		\node [style=none] (104)  at (-1.0, -0.875) {};
		\node [style=white phase dot] (105)  at (-0.75, 0.625) {$a_0$};
		\node [style=white phase dot] (106)  at (-0.5, 0.125) {$a_n$};
		\node [style=dot] (107)  at (-1.0, -0.25) {};
		\node [style=dot] (108)  at (-0.5, -0.25) {};
		\node [style=white phase dot] (109)  at (-1.0, -0.625) {$b_0$};
		\node [style=white phase dot] (110)  at (-0.5, -0.625) {$b_n$};
		\node [style=white phase dot] (111)  at (0.5, 0.125) {$c_1$};
		\node [style=white phase dot] (112)  at (0.75, 0.625) {$c_m$};
		\node [style=none] (113)  at (-0.75, -0.375) {...};
		\node [style=none] (114)  at (0.75, -0.625) {...};
		\node [style=dot] (116)  at (0.5, -0.25) {};
		\node [style=dot] (117)  at (0.5, -0.5) {};
		\node [style=dot] (118)  at (1.0, -0.25) {};
		\node [style=dot] (119)  at (1.0, -0.5) {};
		\node [style=none] (120)  at (0.0, -0.875) {};
		\node [style=white phase dot] (121)  at (0.0, -0.625) {$c_0$};
		\node [style=none] (122)  at (0.0, 0.8) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99) to (102.center);
		\draw [bend right=15] (99) to (105);
		\draw [bend left=15] (99) to (111);
		\draw [bend left=15] (99) to (112);
		\draw (101.center) to (99);
		\draw [bend right=15] (105) to (107);
		\draw [bend left=15] (106) to (99);
		\draw (106) to (108);
		\draw (107) to (104.center);
		\draw (108) to (103.center);
		\draw (111) to (116);
		\draw [bend left=15] (112) to (118);
		\draw (116) to (100.center);
		\draw (118) to (98.center);
		\draw (121) to (120.center);
		\draw (121) to (99);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-to-WGS-X/pseudo-to-WGS-X_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (74)  at (1.25, -1.125) {};
		\node [style=dot] (75)  at (0.0, -0.5) {};
		\node [style=none] (76)  at (0.75, -1.125) {};
		\node [style=none] (77)  at (0.25, 1.125) {};
		\node [style=none] (78)  at (-0.25, 1.125) {};
		\node [style=none] (79)  at (-0.75, -1.125) {};
		\node [style=none] (80)  at (-1.25, -1.125) {};
		\node [style=white phase dot] (81)  at (-1.0, 0.375) {$\frac{a_0}{b_0c_0}$};
		\node [style=white phase dot] (82)  at (-0.75, -0.125) {$\frac{a_n}{b_nc_0}$};
		\node [style=dot] (83)  at (-1.25, -0.5) {};
		\node [style=dot] (84)  at (-0.75, -0.5) {};
		\node [style=white phase dot] (85)  at (0.75, -0.125) {$\frac{c_1}{c_0}$};
		\node [style=white phase dot] (86)  at (1.0, 0.375) {$\frac{c_m}{c_0}$};
		\node [style=none] (87)  at (-1.0, -0.625) {...};
		\node [style=none] (88)  at (1.0, -0.875) {...};
		\node [style=dot] (90)  at (0.75, -0.5) {};
		\node [style=dot] (91)  at (0.75, -0.75) {};
		\node [style=dot] (92)  at (1.25, -0.5) {};
		\node [style=dot] (93)  at (1.25, -0.75) {};
		\node [style=none] (94)  at (0.0, -1.125) {};
		\node [style=none] (95)  at (0.0, 1.05) {...};
		\node [style=white phase dot] (96)  at (-0.25, 0.625) {$\frac1{c_0}$};
		\node [style=white phase dot] (97)  at (0.25, 0.625) {$\frac1{c_0}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (75) to (81);
		\draw [bend left=15] (75) to (85);
		\draw [bend left=15] (75) to (86);
		\draw (75) to (94.center);
		\draw [bend left=15] (82) to (75);
		\draw (83) to (80.center);
		\draw [bend left=15] (83) to (81);
		\draw (84) to (79.center);
		\draw (84) to (82);
		\draw (85) to (90);
		\draw [bend left=15] (86) to (92);
		\draw (90) to (76.center);
		\draw (92) to (74.center);
		\draw (96) to (78.center);
		\draw (96) to (75);
		\draw (97) to (77.center);
		\draw (97) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (11)  at (0.0, -0.062) {};
		\node [style=none] (12)  at (-0.25, -0.438) {};
		\node [style=none] (13)  at (0.25, -0.438) {};
		\node [style=none] (14)  at (0.0, -0.362) {...};
		\node [style=white phase dot] (15)  at (0.0, 0.438) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (11);
		\draw (13.center) to (11);
		\draw [bend right=45, looseness=1.25] (15) to (11);
		\draw [bend left=45, looseness=1.25] (15) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, -0.438) {};
		\node [style=none] (18)  at (0.25, -0.438) {};
		\node [style=none] (19)  at (0.0, -0.362) {...};
		\node [style=white phase dot] (20)  at (-0.25, 0.438) {$r^{\frac12}$};
		\node [style=dot] (21)  at (0.0, -0.062) {};
		\node [style=white phase dot] (22)  at (0.25, 0.438) {$r^{\frac12}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (21);
		\draw (18.center) to (21);
		\draw (20) to (22);
		\draw [bend right=45, looseness=1.25] (20) to (21);
		\draw [bend left=45, looseness=1.25] (22) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.438, -0.812) {};
		\node [style=none] (25)  at (0.312, -0.812) {};
		\node [style=none] (26)  at (-0.062, -0.738) {...};
		\node [style=dot] (28)  at (-0.062, 0.062) {};
		\node [style=white phase dot] (29)  at (0.438, 0.812) {$r^{\frac12}$};
		\node [style=white phase dot] (30)  at (-0.438, -0.438) {$r^{\text{-}\frac12}$};
		\node [style=white phase dot] (31)  at (0.312, -0.438) {$r^{\text{-}\frac12}$};
		\node [style=white phase dot] (32)  at (0.438, 0.312) {$r^{\text{-}\frac12}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-180, looseness=2.00] (29) to (28);
		\draw (30) to (28);
		\draw (30) to (24.center);
		\draw (31) to (25.center);
		\draw (31) to (28);
		\draw (32) to (28);
		\draw (32) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.375, -0.438) {};
		\node [style=none] (35)  at (0.375, -0.438) {};
		\node [style=none] (36)  at (0.0, -0.363) {...};
		\node [style=dot] (37)  at (0.0, 0.438) {};
		\node [style=white phase dot] (39)  at (-0.375, -0.062) {$r^{\text{-}\frac12}$};
		\node [style=white phase dot] (40)  at (0.375, -0.062) {$r^{\text{-}\frac12}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=45, loop] (37) to ();
		\draw (39) to (37);
		\draw (39) to (34.center);
		\draw (40) to (35.center);
		\draw (40) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (-0.375, -0.438) {};
		\node [style=none] (43)  at (0.375, -0.438) {};
		\node [style=none] (44)  at (0.0, -0.363) {...};
		\node [style=dot] (45)  at (0.0, 0.438) {};
		\node [style=white phase dot] (46)  at (-0.375, -0.062) {$r^{\text{-}\frac12}$};
		\node [style=white phase dot] (47)  at (0.375, -0.062) {$r^{\text{-}\frac12}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (45);
		\draw (46) to (42.center);
		\draw (47) to (43.center);
		\draw (47) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-W-loop/rewrite-W-loop_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (-0.25, -0.188) {};
		\node [style=none] (50)  at (0.25, -0.188) {};
		\node [style=none] (51)  at (0.0, -0.112) {...};
		\node [style=dot] (52)  at (0.0, 0.188) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (49.center) to (52);
		\draw (50.center) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-binary-W/rewrite-binary-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$r$};
		\node [style=dot] (1)  at (0.0, 0.425) {};
		\node [style=none] (2)  at (0.0, 0.8) {};
		\node [style=dot] (5)  at (0.0, -0.425) {};
		\node [style=none] (6)  at (0.0, -0.8) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (5);
		\draw (2.center) to (1);
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-binary-W/rewrite-binary-W_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (10)  at (0.0, -0.5) {$\frac1r$};
		\node [style=dot] (11)  at (0.0, 0.425) {};
		\node [style=none] (12)  at (0.0, 0.8) {};
		\node [style=dot] (15)  at (0.0, -0.1) {};
		\node [style=none] (16)  at (0.0, -0.8) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (16.center);
		\draw (10) to (15);
		\draw (11) to (15);
		\draw (12.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-binary-W/rewrite-binary-W_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (21)  at (0.0, 0.0) {$\frac1r$};
		\node [style=none] (23)  at (0.0, 0.55) {};
		\node [style=none] (25)  at (0.0, -0.55) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (25.center);
		\draw (21) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-floop/rewrite-floop_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.212, 0.0) {};
		\node [style=none] (1)  at (0.463, 0.0) {};
		\node [style=none] (2)  at (-0.462, 0.5) {};
		\node [style=none] (3)  at (-0.462, -0.5) {};
		\node [style=fswap] (4)  at (-0.212, 0.0) {};
		\node [style=white phase dot] (9)  at (0.463, 0.0) {$r$};
		\node [style=none] (10)  at (0.288, 0.5) {};
		\node [style=none] (11)  at (0.288, -0.5) {};
		\node [style=none] (12)  at (0.113, 0.0) {};
		\node [style=fswap] (13)  at (0.188, -0.25) {};
		\node [style=fswap] (14)  at (0.188, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (0.center) to (1.center);
		\draw [in=-90, out=-45, looseness=1.50] (0.center) to (1.center);
		\draw [in=90, out=-135] (0.center) to (3.center);
		\draw [in=135, out=-90] (2.center) to (0.center);
		\draw [in=-90, out=90] (11.center) to (12.center);
		\draw [in=-90, out=90] (12.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-floop/rewrite-floop_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (-0.25, -0.5) {};
		\node [style=white phase dot] (8)  at (-0.25, 0.0) {$-r$};
		\node [style=none] (15)  at (0.25, 0.5) {};
		\node [style=none] (16)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fswap-removal/rewrite-fswap-removal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.475) {};
		\node [style=none] (1)  at (-0.25, 0.775) {};
		\node [style=none] (2)  at (-0.25, -0.275) {};
		\node [style=none] (3)  at (0.25, -0.275) {};
		\node [style=none] (4)  at (0.25, -0.775) {};
		\node [style=none] (5)  at (-0.25, -0.775) {};
		\node [style=fswap] (6)  at (0.0, -0.525) {};
		\node [style=none] (12)  at (0.25, 0.775) {};
		\node [style=none] (15)  at (0.0, 0.725) {...};
		\node [style=white phase dot] (16)  at (-0.25, -0.2) {$r$};
		\node [style=white phase dot] (17)  at (0.25, -0.2) {$s$};
		\node [style=none] (20)  at (0.75, -0.4) {};
		\node [style=none] (21)  at (-0.75, 0.775) {};
		\node [style=none] (22)  at (0.75, -0.775) {};
		\node [style=fswap] (23)  at (-0.175, 0.25) {};
		\node [style=fswap] (24)  at (0.225, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (0) to (2.center);
		\draw (1.center) to (0);
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=90, out=-90] (3.center) to (5.center);
		\draw [in=-45, out=90] (3.center) to (0);
		\draw (12.center) to (0);
		\draw (20.center) to (22.center);
		\draw [in=90, out=-90] (21.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fswap-removal/rewrite-fswap-removal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (25)  at (0.0, 0.475) {};
		\node [style=none] (26)  at (-0.25, 0.775) {};
		\node [style=none] (27)  at (-0.25, -0.275) {};
		\node [style=none] (28)  at (0.25, -0.275) {};
		\node [style=none] (29)  at (-0.25, -0.775) {};
		\node [style=none] (30)  at (0.25, -0.775) {};
		\node [style=none] (32)  at (0.25, 0.775) {};
		\node [style=none] (33)  at (0.0, 0.725) {...};
		\node [style=white phase dot] (34)  at (-0.25, -0.2) {$s$};
		\node [style=white phase dot] (35)  at (0.25, -0.2) {$r$};
		\node [style=none] (36)  at (0.75, -0.4) {};
		\node [style=none] (37)  at (-0.75, 0.775) {};
		\node [style=none] (38)  at (0.75, -0.775) {};
		\node [style=fswap] (39)  at (-0.175, 0.25) {};
		\node [style=fswap] (40)  at (0.225, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135] (25) to (27.center);
		\draw (26.center) to (25);
		\draw [in=90, out=-90] (27.center) to (29.center);
		\draw [in=90, out=-90] (28.center) to (30.center);
		\draw [in=-45, out=90] (28.center) to (25);
		\draw (32.center) to (25);
		\draw (36.center) to (38.center);
		\draw [in=90, out=-90] (37.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion-0/rewrite-fusion-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.262) {};
		\node [style=dot] (1)  at (0.0, -0.488) {};
		\node [style=none] (2)  at (-0.25, -0.863) {};
		\node [style=none] (3)  at (0.25, -0.863) {};
		\node [style=none] (4)  at (0.0, -0.788) {...};
		\node [style=dot] (5)  at (0.0, 1.012) {};
		\node [style=white phase dot] (9)  at (0.0, -0.113) {$s$};
		\node [style=white phase dot] (10)  at (0.0, 0.637) {$r$};
		\node [style=none, font={\scriptsize}] (50)  at (0.0, -1.012) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
		\draw (2.center) to (1);
		\draw (5) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion-0/rewrite-fusion-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (12)  at (0.0, 0.438) {};
		\node [style=dot] (13)  at (0.0, 0.188) {};
		\node [style=none] (14)  at (-0.25, -0.688) {};
		\node [style=none] (15)  at (0.25, -0.688) {};
		\node [style=none] (16)  at (0.0, -0.613) {...};
		\node [style=dot] (17)  at (0.0, 0.688) {};
		\node [style=white phase dot] (21)  at (-0.25, -0.287) {$\frac1s$};
		\node [style=white phase dot] (23)  at (0.25, -0.287) {$\frac1s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (13) to (15.center);
		\draw [bend left=15] (14.center) to (13);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion-0/rewrite-fusion-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.25, -0.438) {};
		\node [style=none] (27)  at (0.25, -0.438) {};
		\node [style=none] (28)  at (0.0, -0.363) {...};
		\node [style=dot] (29)  at (0.0, 0.438) {};
		\node [style=white phase dot] (33)  at (-0.25, -0.037) {$\frac1s$};
		\node [style=white phase dot] (35)  at (0.25, -0.037) {$\frac1s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (26.center) to (29);
		\draw [bend left=15] (29) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion-0/rewrite-fusion-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (51)  at (0.0, 0.263) {};
		\node [style=none] (52)  at (-0.25, -0.112) {};
		\node [style=none] (53)  at (0.25, -0.112) {};
		\node [style=none] (54)  at (0.0, -0.037) {...};
		\node [style=none, font={\scriptsize}] (55)  at (0.0, -0.263) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51) to (53.center);
		\draw (52.center) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion/rewrite-fusion_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (1)  at (0.0, 0.037) {};
		\node [style=dot] (3)  at (0.0, -0.713) {};
		\node [style=none] (4)  at (-0.25, -1.087) {};
		\node [style=none] (5)  at (0.25, -1.087) {};
		\node [style=none] (6)  at (0.0, -1.013) {...};
		\node [style=dot] (7)  at (0.0, 0.787) {};
		\node [style=none] (8)  at (-0.25, 1.163) {};
		\node [style=none] (9)  at (0.25, 1.163) {};
		\node [style=none] (10)  at (0.0, 1.087) {...};
		\node [style=white phase dot] (11)  at (0.0, -0.338) {$s$};
		\node [style=white phase dot] (12)  at (0.0, 0.412) {$r$};
		\node [style=none, font={\scriptsize}] (53)  at (0.0, 1.237) {$n$};
		\node [style=none, font={\scriptsize}] (54)  at (0.0, -1.237) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (5.center);
		\draw (4.center) to (3);
		\draw (7) to (9.center);
		\draw (7) to (3);
		\draw (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion/rewrite-fusion_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (14)  at (0.0, 0.0) {};
		\node [style=dot] (15)  at (0.0, -0.25) {};
		\node [style=none] (16)  at (-0.25, -1.125) {};
		\node [style=none] (17)  at (0.25, -1.125) {};
		\node [style=none] (18)  at (0.0, -1.05) {...};
		\node [style=dot] (19)  at (0.0, 0.25) {};
		\node [style=none] (20)  at (-0.25, 1.125) {};
		\node [style=none] (21)  at (0.25, 1.125) {};
		\node [style=none] (22)  at (0.0, 1.05) {...};
		\node [style=white phase dot] (23)  at (-0.25, -0.725) {$\frac1s$};
		\node [style=white phase dot] (24)  at (-0.25, 0.75) {$\frac1r$};
		\node [style=white phase dot] (25)  at (0.25, -0.725) {$\frac1s$};
		\node [style=white phase dot] (26)  at (0.25, 0.75) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (15) to (17.center);
		\draw [bend left=15] (16.center) to (15);
		\draw [bend right=15] (19) to (21.center);
		\draw (19) to (15);
		\draw [bend right=15] (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion/rewrite-fusion_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-0.25, -0.875) {};
		\node [style=none] (31)  at (0.25, -0.875) {};
		\node [style=none] (32)  at (0.0, -0.8) {...};
		\node [style=dot] (33)  at (0.0, 0.0) {};
		\node [style=none] (34)  at (-0.25, 0.875) {};
		\node [style=none] (35)  at (0.25, 0.875) {};
		\node [style=none] (36)  at (0.0, 0.8) {...};
		\node [style=white phase dot] (37)  at (-0.25, -0.475) {$\frac1s$};
		\node [style=white phase dot] (38)  at (-0.25, 0.5) {$\frac1r$};
		\node [style=white phase dot] (39)  at (0.25, -0.475) {$\frac1s$};
		\node [style=white phase dot] (40)  at (0.25, 0.5) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (30.center) to (33);
		\draw [bend right=15] (33) to (35.center);
		\draw [bend left=15] (33) to (31.center);
		\draw [bend right=15] (34.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-fusion/rewrite-fusion_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (-0.25, -0.838) {};
		\node [style=none] (43)  at (0.25, -0.838) {};
		\node [style=none] (44)  at (0.0, -0.763) {...};
		\node [style=dot] (45)  at (0.0, 0.037) {};
		\node [style=none] (46)  at (-0.25, 0.912) {};
		\node [style=none] (47)  at (0.25, 0.912) {};
		\node [style=none] (48)  at (0.0, 0.838) {...};
		\node [style=white phase dot] (49)  at (-0.225, -0.438) {$r$};
		\node [style=white phase dot] (50)  at (-0.225, 0.537) {$s$};
		\node [style=white phase dot] (51)  at (0.225, -0.438) {$r$};
		\node [style=white phase dot] (52)  at (0.225, 0.537) {$s$};
		\node [style=none, font={\scriptsize}] (55)  at (0.0, 0.987) {$n$};
		\node [style=none, font={\scriptsize}] (56)  at (0.0, -0.987) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (42.center) to (45);
		\draw [bend right=15] (45) to (47.center);
		\draw [bend left=15] (45) to (43.center);
		\draw [bend right=15] (46.center) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-pivot/rewrite-pivot_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.025) {$r$};
		\node [style=dot] (1)  at (0.0, 0.45) {};
		\node [style=none] (2)  at (-0.25, 0.825) {};
		\node [style=none] (3)  at (0.0, 0.75) {...};
		\node [style=none] (4)  at (0.25, 0.825) {};
		\node [style=dot] (5)  at (0.0, -0.4) {};
		\node [style=none] (6)  at (-0.25, -0.775) {};
		\node [style=none] (7)  at (0.0, -0.7) {...};
		\node [style=none] (8)  at (0.25, -0.775) {};
		\node [style=none, font={\scriptsize}] (68)  at (0.0, 0.925) {$n$};
		\node [style=none, font={\scriptsize}] (69)  at (0.0, -0.925) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4.center);
		\draw (1) to (5);
		\draw (2.center) to (1);
		\draw (5) to (8.center);
		\draw (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-pivot/rewrite-pivot_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (16)  at (-0.25, -0.5) {$\frac1r$};
		\node [style=dot] (17)  at (0.0, 0.425) {};
		\node [style=none] (18)  at (-0.25, 0.8) {};
		\node [style=none] (19)  at (0.0, 0.725) {...};
		\node [style=none] (20)  at (0.25, 0.8) {};
		\node [style=dot] (21)  at (0.0, -0.1) {};
		\node [style=none] (22)  at (-0.25, -0.8) {};
		\node [style=none] (23)  at (0.0, -0.725) {...};
		\node [style=none] (24)  at (0.25, -0.8) {};
		\node [style=white phase dot] (25)  at (0.25, -0.5) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (22.center);
		\draw (16) to (21);
		\draw (17) to (20.center);
		\draw (17) to (21);
		\draw (18.center) to (17);
		\draw (25) to (24.center);
		\draw (25) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-pivot/rewrite-pivot_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (27)  at (-0.25, -0.75) {$\frac1r$};
		\node [style=none] (29)  at (-0.25, 1.05) {};
		\node [style=none] (30)  at (0.0, 0.975) {...};
		\node [style=none] (31)  at (0.25, 1.05) {};
		\node [style=none] (33)  at (-0.25, -1.05) {};
		\node [style=none] (34)  at (0.0, -0.975) {...};
		\node [style=none] (35)  at (0.25, -1.05) {};
		\node [style=white phase dot] (36)  at (0.25, -0.75) {$\frac1r$};
		\node [style=dot] (37)  at (-0.25, 0.425) {};
		\node [style=dot] (38)  at (-0.25, -0.1) {};
		\node [style=dot] (39)  at (0.25, 0.425) {};
		\node [style=dot] (40)  at (0.25, -0.1) {};
		\node [style=dot] (41)  at (-0.25, -0.35) {};
		\node [style=dot] (42)  at (0.25, -0.35) {};
		\node [style=dot] (43)  at (-0.25, 0.65) {};
		\node [style=dot] (44)  at (0.25, 0.65) {};
		\node [style=fswap] (45)  at (0.0, 0.175) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (33.center);
		\draw (36) to (35.center);
		\draw (37) to (38);
		\draw (37) to (29.center);
		\draw (38) to (27);
		\draw (38) to (39);
		\draw (39) to (40);
		\draw (39) to (31.center);
		\draw (40) to (36);
		\draw (40) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-pivot/rewrite-pivot_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (-0.488, 1.05) {};
		\node [style=none] (49)  at (0.012, 0.725) {...};
		\node [style=none] (50)  at (0.512, 1.05) {};
		\node [style=none] (51)  at (-0.488, -1.05) {};
		\node [style=none] (52)  at (0.012, -0.725) {...};
		\node [style=none] (53)  at (0.512, -1.05) {};
		\node [style=dot] (55)  at (-0.488, 0.55) {};
		\node [style=dot] (56)  at (-0.488, -0.475) {};
		\node [style=dot] (57)  at (0.512, 0.55) {};
		\node [style=dot] (58)  at (0.512, -0.475) {};
		\node [style=dot] (59)  at (-0.488, -0.725) {};
		\node [style=dot] (60)  at (0.512, -0.725) {};
		\node [style=dot] (61)  at (-0.488, 0.775) {};
		\node [style=dot] (62)  at (0.512, 0.775) {};
		\node [style=fswap] (63)  at (0.137, 0.05) {};
		\node [style=white phase dot] (64)  at (-0.788, 0.05) {$\frac1r$};
		\node [style=white phase dot] (65)  at (0.787, 0.05) {$\frac1r$};
		\node [style=white phase dot] (66)  at (-0.213, -0.2) {$\frac1r$};
		\node [style=white phase dot] (67)  at (-0.213, 0.3) {$\frac1r$};
		\node [style=none, font={\scriptsize}] (70)  at (0.012, 0.9) {$n$};
		\node [style=none, font={\scriptsize}] (71)  at (0.012, -0.95) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51.center) to (56);
		\draw (53.center) to (58);
		\draw [bend right=45, looseness=1.25] (55) to (56);
		\draw (55) to (48.center);
		\draw [bend left=45, looseness=1.25] (57) to (58);
		\draw (57) to (50.center);
		\draw [bend left=15] (57) to (66);
		\draw (66) to (56);
		\draw (67) to (55);
		\draw [bend left=15] (67) to (58);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {$=$};
		\node [style=dot] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=none] (3) at (0.75, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rewrite-zero/rewrite-zero_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (1)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-zero/rewrite-zero_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.125, 0.0) {};
		\node [style=none] (3)  at (0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sateform/sateform_00.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.625) {};
		\node [style=none] (1) at (1, -0.625) {};
		\node [style=none] (2) at (1, 0.375) {};
		\node [style=none] (3) at (-1, 0.375) {};
		\node [style=none] (4) at (0, -0.125) {$[f]$};
		\node [style=none] (10) at (-0.5, -0.875) {$...$};
		\node [style=none] (11) at (0.5, -0.875) {$...$};
		\node [style=none] (13) at (-0.75, -0.625) {};
		\node [style=none] (14) at (-0.25, -0.625) {};
		\node [style=none] (15) at (-0.75, -1.125) {};
		\node [style=none] (16) at (-0.25, -1.125) {};
		\node [style=none] (17) at (0.25, -1.125) {};
		\node [style=none] (18) at (0.25, -0.625) {};
		\node [style=none] (19) at (0.75, -1.125) {};
		\node [style=none] (20) at (0.75, -0.625) {};
		\node [style=none] (40) at (0, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (3.center)
			 to (0.center)
			 to (1.center)
			 to (2.center)
			 to cycle;
		\draw (15.center) to (13.center);
		\draw (16.center) to (14.center);
		\draw (17.center) to (18.center);
		\draw (19.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sateform/sateform_01.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-0.875, -0.625) {};
		\node [style=none] (6) at (0.125, -0.625) {};
		\node [style=none] (7) at (0.125, 0.375) {};
		\node [style=none] (8) at (-0.875, 0.375) {};
		\node [style=none] (9) at (-0.375, -0.125) {$f$};
		\node [style=none] (21) at (-0.375, -0.875) {$...$};
		\node [style=none] (22) at (-0.625, -0.625) {};
		\node [style=none] (23) at (-0.125, -0.625) {};
		\node [style=none] (24) at (-0.625, -1.125) {};
		\node [style=none] (25) at (-0.125, -1.125) {};
		\node [style=none] (27) at (-0.625, 0.375) {};
		\node [style=none] (28) at (-0.125, 0.375) {};
		\node [style=none] (29) at (-0.625, 0.375) {};
		\node [style=none] (30) at (-0.125, 0.375) {};
		\node [style=none] (32) at (0.375, 0.375) {};
		\node [style=none] (33) at (0.875, 0.375) {};
		\node [style=none] (34) at (0.375, -1.125) {};
		\node [style=none] (35) at (0.875, -1.125) {};
		\node [style=none] (36) at (0.625, -0.375) {$...$};
		\node [style=none] (37) at (0.125, 0.625) {};
		\node [style=none] (38) at (0.125, 1.125) {};
		\node [style=none] (39) at (0.125, 0.875) {$\bvdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [fill=white] (8.center)
			 to (5.center)
			 to (6.center)
			 to (7.center)
			 to cycle;
		\draw (24.center) to (22.center);
		\draw (25.center) to (23.center);
		\draw [bend left=45] (27.center) to (38.center);
		\draw (29.center) to (27.center);
		\draw (30.center) to (28.center);
		\draw (34.center) to (32.center);
		\draw (35.center) to (33.center);
		\draw [bend right=45] (37.center) to (28.center);
		\draw [bend left=45] (37.center) to (32.center);
		\draw [bend left=45] (38.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/snake/snake_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, 0.0) {};
		\node [style=none] (2)  at (0.0, 0.0) {};
		\node [style=none] (3)  at (-0.5, 0.0) {};
		\node [style=none] (4)  at (-0.5, -0.5) {};
		\node [style=none] (5)  at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (1.center) to (2.center);
		\draw [bend right=90, looseness=1.75] (2.center) to (3.center);
		\draw (3.center) to (4.center);
		\draw (5.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake/snake_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/snake/snake_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.5, 0.0) {};
		\node [style=none] (14)  at (0.0, 0.0) {};
		\node [style=none] (15)  at (0.5, 0.0) {};
		\node [style=none] (16)  at (0.5, -0.5) {};
		\node [style=none] (17)  at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (13.center) to (14.center);
		\draw [bend left=90, looseness=1.75] (14.center) to (15.center);
		\draw (15.center) to (16.center);
		\draw (17.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/style.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{every picture}=[baseline=-0.25em]
\tikzstyle{none}=[inner sep=0mm]
\tikzstyle{black dot}=[inner sep=0.5mm, minimum width=0pt, minimum height=0pt, fill=black, draw=black, shape=circle]
\tikzstyle{dot}=[black dot, tikzit fill=black]
\tikzstyle{white dot}=[inner sep=0.5mm, minimum width=0pt, minimum height=0pt, fill=white, draw=black, shape=circle]
\tikzstyle{white phase dot}=[minimum size=4mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=1.5mm, inner sep=0.8mm, outer sep=-2mm, scale=0.8, draw=black, fill=white]
\tikzstyle{H box}=[fill=yellow, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{box}=[rectangle, fill=white, draw=black, font={\scriptsize}, inner sep=2pt]
\tikzstyle{box-no-outline}=[rectangle, inner sep=2pt]
\tikzstyle{fswap}=[inner sep=0.7mm, minimum width=0pt, minimum height=0pt, draw=purple, shape=circle]
\tikzstyle{compact dash}=[dash pattern=on 2pt off 1pt]
\tikzstyle{hook arrow}=[right hook->]

% Edge styles
\tikzstyle{dashed arrow}=[->, draw=black, dashed]
\tikzstyle{arrow}=[->]


==> figures/zero-deriv/zero-deriv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (0)  at (0.0, 0.0) {$r$};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-deriv/zero-deriv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (4)  at (0.25, -0.25) {$r$};
		\node [style=none] (5)  at (0.25, 1.0) {};
		\node [style=none] (6)  at (0.25, -1.0) {};
		\node [style=dot] (7)  at (-0.25, -0.5) {};
		\node [style=dot] (8)  at (-0.25, -0.25) {};
		\node [style=dot] (9)  at (-0.25, 0.25) {};
		\node [style=dot] (10)  at (-0.25, -0.75) {};
		\node [style=dot] (11)  at (-0.25, 0.5) {};
		\node [style=dot] (12)  at (-0.25, 0.75) {};
		\node [style=dot] (13)  at (-0.25, -1.0) {};
		\node [style=dot] (14)  at (-0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (8) to (13);
		\draw (14) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-deriv/zero-deriv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (16)  at (0.5, 0.0) {$r$};
		\node [style=none] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (0.5, -0.75) {};
		\node [style=dot] (22)  at (0.0, -0.25) {};
		\node [style=dot] (24)  at (0.0, 0.25) {};
		\node [style=dot] (25)  at (0.0, -0.5) {};
		\node [style=dot] (26)  at (0.0, 0.5) {};
		\node [style=dot] (27)  at (-0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (18.center);
		\draw (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-deriv/zero-deriv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (42)  at (0.25, 0.0) {$r$};
		\node [style=none] (43)  at (0.25, 0.75) {};
		\node [style=none] (44)  at (0.25, -0.75) {};
		\node [style=dot] (49)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-deriv/zero-deriv_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white phase dot] (29)  at (0.0, 0.625) {$r$};
		\node [style=none] (30)  at (0.0, 0.875) {};
		\node [style=none] (31)  at (0.0, -0.875) {};
		\node [style=dot] (37)  at (0.0, -0.375) {};
		\node [style=dot] (38)  at (0.0, -0.625) {};
		\node [style=dot] (39)  at (0.0, 0.125) {};
		\node [style=dot] (40)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (37) to (31.center);
		\draw (40) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-deriv/zero-deriv_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (0.0, 0.625) {};
		\node [style=none] (53)  at (0.0, -0.625) {};
		\node [style=dot] (55)  at (0.0, -0.125) {};
		\node [style=dot] (56)  at (0.0, -0.375) {};
		\node [style=dot] (57)  at (0.0, 0.375) {};
		\node [style=dot] (58)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55) to (53.center);
		\draw (58) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.275) {};
		\node [style=none] (1)  at (0.0, -0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (3)  at (0.25, 0.4) {};
		\node [style=none] (4)  at (0.25, -0.4) {};
		\node [style=dot] (5)  at (0.25, 0.15) {};
		\node [style=dot] (6)  at (0.25, -0.1) {};
		\node [style=dot] (7)  at (-0.25, 0.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (9)  at (0.25, 0.275) {};
		\node [style=none] (10)  at (0.25, -0.275) {};
		\node [style=dot] (13)  at (-0.25, 0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (15)  at (0.0, -0.35) {};
		\node [style=none] (16)  at (0.0, -0.65) {};
		\node [style=dot] (18)  at (0.0, 0.65) {};
		\node [style=dot] (19)  at (0.0, 0.15) {};
		\node [style=dot] (20)  at (0.0, -0.1) {};
		\node [style=dot] (21)  at (0.0, 0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (15);
		\draw (18) to (19);
		\draw (20) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (23)  at (0.0, -0.225) {};
		\node [style=none] (24)  at (0.0, -0.525) {};
		\node [style=dot] (27)  at (0.0, 0.025) {};
		\node [style=dot] (28)  at (0.0, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (23);
		\draw (27) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (30)  at (0.0, -0.475) {};
		\node [style=none] (31)  at (0.0, -0.775) {};
		\node [style=dot] (32)  at (0.0, 0.775) {};
		\node [style=dot] (33)  at (0.0, 0.025) {};
		\node [style=dot] (34)  at (0.0, -0.225) {};
		\node [style=dot] (35)  at (0.0, 0.275) {};
		\node [style=dot] (36)  at (0.0, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (30);
		\draw (32) to (33);
		\draw (34) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-ket/zero-ket_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (38)  at (0.0, 0.025) {};
		\node [style=none] (39)  at (0.0, -0.275) {};
		\node [style=dot] (40)  at (0.0, 0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (38);
		\draw (40) to (38);
	\end{pgfonlayer}
\end{tikzpicture}
